Game Theory in Formula 1: From Physical to Strategic Interactions

This paper presents an optimization framework to model multi-agent racing dynamics. By incorporating physically accurate interaction models and accounting for the optimal responses of competing agents, our approach reveals strategic behaviors typical of motorsport. Aerodynamic wake effects, trajectory optimization, and energy management are captured and evaluated on a representative case study, based on a Formula 1 scenario. We describe the minimum lap time problem with two agents as either a Nash or a Stackelberg game, and by employing the Karush-Kuhn-Tucker conditions during the problem formulation, we recover the structure of a nonlinear program. In addition, we introduce an algorithm to refine local Stackelberg solutions, using the Nash costs as upper bounds. The resulting strategies are analyzed through case studies. We examine the impact of slipstreaming on trajectory selection in corners, straights, and high-speed sections, while also identifying optimal overtaking locations based on energy allocation strategies. Exploiting the structural similarities of the game formulations, we are able to compare symmetric and hierarchical strategies to analyze competitive racing dynamics. The proposed methodology closes the gap between theoretical game theory and practical applications, with relevance in multi-agent systems with coupled nonlinear dynamics.

==> figures/DownforceReduction/DownLateralplots-1.tsv <==
x	y
-3	0
-1.25	0.0555555555555556
-0.67	0.166666666666667
-0.3	0.305555555555556
0	1
0.3	0.305555555555556
0.67	0.166666666666667
1.25	0.0555555555555556
3	0


==> figures/DownforceReduction/DownLateralplots-2.tsv <==
-2.5	2.21474475340388e-05
-2.49	2.32119731072854e-05
-2.48	2.42320590283517e-05
-2.47	2.52030651982659e-05
-2.46	2.61201939254507e-05
-2.45	2.69785029852764e-05
-2.44	2.77729218317601e-05
-2.43	2.84982713408832e-05
-2.42	2.91492875162957e-05
-2.41	2.97206496043822e-05
-2.4	3.02070131322784e-05
-2.39	3.06030484041885e-05
-2.38	3.09034850453093e-05
-2.37	3.11031632281866e-05
-2.36	3.11970922769477e-05
-2.35	3.11805173779388e-05
-2.34	3.1048995197459e-05
-2.33	3.07984792732318e-05
-2.32	3.04254160604655e-05
-2.31	2.99268526552387e-05
-2.3	2.93005571886395e-05
-2.29	2.85451530287483e-05
-2.28	2.76602679546444e-05
-2.27	2.6646699531897e-05
-2.26	2.55065980124824e-05
-2.25	2.42436681147106e-05
-2.24	2.2863391137774e-05
-2.23	2.13732689030587e-05
-2.22	1.97830910843032e-05
-2.21	1.81052275550774e-05
-2.2	1.63549474067059e-05
-2.19	1.45507663674726e-05
-2.18	1.27148243637142e-05
-2.17	1.08732949924983e-05
-2.16	9.05682871665918e-06
-2.15	7.30103154922383e-06
-2.14	5.64698102689769e-06
-2.13	4.14178120522572e-06
-2.12	2.83915837051667e-06
-2.11	1.80009908790184e-06
-2.1	1.09353210409162e-06
-2.09	7.97055488167482e-07
-2.08	9.97710232987155e-07
-2.07	1.79280137280295e-06
-2.06	3.29076738536764e-06
-2.05	5.61209843808023e-06
-2.04	8.89030367934411e-06
-2.03	1.32729274328069e-05
-2.02	1.89226137533593e-05
-2.01	2.60182183214896e-05
-2	3.47559661645357e-05
-1.99	4.53506531205027e-05
-1.98	5.8036888326397e-05
-1.97	7.30703743639937e-05
-1.96	9.07292209314525e-05
-1.95	0.00011131528715025
-1.94	0.000135155546763356
-1.93	0.000162603469573753
-1.92	0.000194040411591546
-1.91	0.000229877005292757
-1.9	0.000270554540476088
-1.89	0.00031654632509326
-1.88	0.000368359014414677
-1.87	0.000426533895817706
-1.86	0.000491648115435007
-1.85	0.000564315831867003
-1.84	0.000645189281178627
-1.83	0.000734959736462427
-1.82	0.000834358344366738
-1.81	0.000944156820261611
-1.8	0.00106516798302303
-1.79	0.00119824610993991
-1.78	0.00134428709187839
-1.77	0.00150422836868891
-1.76	0.00167904862488644
-1.75	0.00186976722593169
-1.74	0.00207744337594729
-1.73	0.00230317497854926
-1.72	0.00254809718356752
-1.71	0.00281338060385272
-1.7	0.00310022918807429
-1.69	0.00340987773753343
-1.68	0.00374358905737193
-1.67	0.00410265073529181
-1.66	0.00448837154396464
-1.65	0.00490207746666982
-1.64	0.00534510734931304
-1.63	0.0058188081859164
-1.62	0.00632453004878564
-1.61	0.00686362067884649
-1.6	0.00743741975611412
-1.59	0.0080472528747414
-1.58	0.00869442525164466
-1.57	0.00938021520215593
-1.56	0.0101058674205224
-1.55	0.0108725861072111
-1.54	0.011681527988841
-1.53	0.0125337952801271
-1.52	0.0134304286402646
-1.51	0.0143724001788302
-1.5	0.0153606065682664
-1.49	0.0163958623214649
-1.48	0.0174788932936417
-1.47	0.0186103304677739
-1.46	0.0197907040820423
-1.45	0.0210204381562976
-1.44	0.0222998454721982
-1.43	0.0236291230586895
-1.42	0.0250083482306517
-1.41	0.0264374752240687
-1.4	0.0279163324659216
-1.39	0.0294446205112874
-1.38	0.031021910673879
-1.37	0.0326476443696132
-1.36	0.0343211331858274
-1.35	0.0360415596815803
-1.34	0.0378079789171484
-1.33	0.0396193207036113
-1.32	0.0414743925561543
-1.31	0.04337188332786
-1.3	0.0453103674940838
-1.29	0.0472883100513405
-1.28	0.0493040719889565
-1.27	0.0513559162866339
-1.26	0.0534420143866604
-1.25	0.0555604530857523
-1.24	0.0577092417885529
-1.23	0.0598863200625659
-1.22	0.062089565432884
-1.21	0.0643168013543808
-1.2	0.066565805299122
-1.19	0.0688343168975558
-1.18	0.071120046073508
-1.17	0.0734206811151278
-1.16	0.0757338966266282
-1.15	0.0780573613088177
-1.14	0.0803887455200807
-1.13	0.0827257285734486
-1.12	0.0850660057296858
-1.11	0.0874072948508234
-1.1	0.0897473426832633
-1.09	0.092083930744275
-1.08	0.0944148807905306
-1.07	0.0967380598520334
-1.06	0.099051384819455
-1.05	0.101352826577457
-1.04	0.103640413680915
-1.03	0.105912235575202
-1.02	0.108166445365634
-1.01	0.110401262144998
-1	0.112614972891677
-0.99	0.1148059339542
-0.98	0.116972572141314
-0.97	0.119113385439696
-0.96	0.121226943384334
-0.95	0.123311887109525
-0.94	0.125366929111279
-0.93	0.127390852754839
-0.92	0.129382511564139
-0.91	0.131340828333325
-0.9	0.133264794104134
-0.89	0.135153467057107
-0.88	0.137005971369376
-0.87	0.138821496097315
-0.86	0.14059929414892
-0.85	0.142338681418482
-0.84	0.144039036165257
-0.83	0.145699798728706
-0.82	0.147320471685698
-0.81	0.148900620570248
-0.8	0.15043987529425
-0.79	0.15193793242873
-0.78	0.153394558529713
-0.77	0.154809594721562
-0.76	0.156182962783975
-0.75	0.157514673027318
-0.74	0.158804834285275
-0.73	0.160053666404304
-0.72	0.161261515666835
-0.71	0.162428873649751
-0.7	0.163556400091946
-0.69	0.164644950424688
-0.68	0.165695608705974
-0.67	0.166709726794451
-0.66	0.167688970698753
-0.65	0.168635375142313
-0.64	0.169551407489239
-0.63	0.170440042279708
-0.62	0.171304847718279
-0.61	0.172150085538429
-0.6	0.172980825722513
-0.59	0.173803077576757
-0.58	0.174623938631706
-0.57	0.175451762742965
-0.56	0.176296348585034
-0.55	0.177169149439857
-0.54	0.178083504755851
-0.53	0.179054893365505
-0.52	0.180101207471917
-0.51	0.181243045520031
-0.5	0.182504020832969
-0.49	0.183911081400839
-0.48	0.185494834451963
-0.47	0.187289867423004
-0.46	0.189335054703836
-0.45	0.191673837118802
-0.44	0.194354458602861
-0.43	0.197430142057101
-0.42	0.200959184076922
-0.41	0.205004946326179
-0.4	0.209635719998355
-0.39	0.214924439296711
-0.38	0.220948220417263
-0.37	0.227787704351092
-0.36	0.235526185112704
-0.35	0.244248509855762
-0.34	0.254039743767853
-0.33	0.264983600536946
-0.32	0.277160648320485
-0.31	0.290646311163012
-0.3	0.305508696228219
-0.29	0.321806287484978
-0.28	0.339585556029169
-0.27	0.358878545468631
-0.26	0.379700497258059
-0.25	0.402047585179975
-0.24	0.425894830122474
-0.23	0.45119426587321
-0.22	0.477873423963324
-0.21	0.505834200914271
-0.2	0.534952164899728
-0.19	0.565076351181024
-0.18	0.596029587004438
-0.17	0.627609377156076
-0.16	0.659589371115978
-0.15	0.691721421662265
-0.14	0.723738232665184
-0.13	0.755356580446938
-0.12	0.786281078264654
-0.11	0.816208437127309
-0.1	0.844832158431557
-0.0899999999999999	0.871847575244966
-0.0800000000000001	0.896957140269763
-0.0699999999999998	0.919875840713327
-0.0600000000000001	0.940336604868707
-0.0499999999999998	0.958095553706755
-0.04	0.972936944699187
-0.0299999999999998	0.984677655683432
-0.02	0.993171064649563
-0.00999999999999979	0.998310197067606
0	1.00003003526422
0.00999999999999979	0.998308913186189
0.02	0.993168952848639
0.0299999999999998	0.984675533662986
0.04	0.972935820349727
0.0499999999999998	0.958096407084148
0.0600000000000001	0.940340163109345
0.0699999999999998	0.919882387049056
0.0800000000000001	0.896966392965666
0.0899999999999999	0.871858660846483
0.1	0.844843688169405
0.11	0.816218678330526
0.12	0.786288196984903
0.13	0.755358919703383
0.14	0.723734584574991
0.15	0.691711252058857
0.16	0.65957296186068
0.17	0.62758786304685
0.18	0.596004879083928
0.19	0.565050954060337
0.2	0.534928910136024
0.21	0.505815929522407
0.22	0.477862657411104
0.23	0.451192905768958
0.24	0.425903922411233
0.25	0.402067175894064
0.26	0.379729595128443
0.27	0.358915193699609
0.28	0.339627003006426
0.29	0.32184923565135
0.3	0.305549600949624
0.31	0.290681697736246
0.32	0.277187415426759
0.33	0.264999282018458
0.34	0.254042706827315
0.35	0.244238075657096
0.36	0.235502666236714
0.37	0.227752361652426
0.38	0.220903148743329
0.39	0.214872396722572
0.4	0.209579918434062
0.41	0.204948822550778
0.42	0.200906169643477
0.43	0.197383448440883
0.44	0.194316890857521
0.45	0.191647645609561
0.46	0.189321830618508
0.47	0.187290484070579
0.48	0.185509433107697
0.49	0.183939097817135
0.5	0.182544246590306
0.51	0.181293717150571
0.52	0.18016011570109
0.53	0.17911950479526
0.54	0.178151088745751
0.55	0.177236903709677
0.56	0.176361518049192
0.57	0.175511747188789
0.58	0.174676385982785
0.59	0.173845960570387
0.6	0.173012500826715
0.61	0.172169333806346
0.62	0.171310898008565
0.63	0.170432577855416
0.64	0.169530557448917
0.65	0.168601692446159
0.66	0.16764339874489
0.67	0.16665355659282
0.68	0.165630428707816
0.69	0.164572591011552
0.7	0.163478874625474
0.71	0.162348317846348
0.72	0.161180126901785
0.73	0.159973644377784
0.74	0.158728324305936
0.75	0.15744371299342
0.76	0.156119434771853
0.77	0.154755181929035
0.78	0.153350708169646
0.79	0.151905825025886
0.8	0.150420400706705
0.81	0.148894360934433
0.82	0.147327691370605
0.83	0.145720441278827
0.84	0.144072728112338
0.85	0.142384742747874
0.86	0.140656755116537
0.87	0.138889120006949
0.88	0.137082282837149
0.89	0.135236785209945
0.9	0.133353270082573
0.91	0.131432486396306
0.92	0.129475293025686
0.93	0.127482661920944
0.94	0.125455680331537
0.95	0.123395552014072
0.96	0.121303597344421
0.97	0.119181252272215
0.98	0.117030066075912
0.99	0.114851697898675
1	0.112647912069086
1.01	0.110420572236044
1.02	0.10817163437381
1.03	0.10590313874031
1.04	0.103617200898903
1.05	0.101316001940055
1.06	0.099001778063683
1.07	0.0966768097043352
1.08	0.0943434103988462
1.09	0.0920039156084694
1.1	0.0896606717138549
1.11	0.0873160254007069
1.12	0.0849723136458863
1.13	0.082631854497793
1.14	0.0802969388210134
1.15	0.0779698231437672
1.16	0.0756527237085344
1.17	0.0733478117823622
1.18	0.071057210235533
1.19	0.0687829913472727
1.2	0.0665271757472844
1.21	0.0642917323544224
1.22	0.0620785791311643
1.23	0.0598895844370123
1.24	0.0577265687376024
1.25	0.0555913064106662
1.26	0.0534855273864711
1.27	0.0514109183691419
1.28	0.0493691234065451
1.29	0.0473617436091455
1.3	0.0453903358609954
1.31	0.0434564104168998
1.32	0.041561427336002
1.33	0.0397067917610264
1.34	0.0378938481110999
1.35	0.0361238733114847
1.36	0.0343980692331872
1.37	0.0327175545567439
1.38	0.0310833563058627
1.39	0.0294964013167253
1.4	0.0279575079171174
1.41	0.0264673780861681
1.42	0.0250265903510453
1.43	0.0236355936526845
1.44	0.0222947023800676
1.45	0.0210040927336993
1.46	0.0197638005358299
1.47	0.0185737205595954
1.48	0.0174336074039126
1.49	0.016343077897251
1.5	0.0153016149729647
1.51	0.0143085729231925
1.52	0.0133631839080387
1.53	0.0124645655726306
1.54	0.0116117296069912
1.55	0.0108035910723024
1.56	0.0100389783118936
1.57	0.00931664326554149
1.58	0.00863527201101999
1.59	0.00799349536609861
1.6	0.00738989939708434
1.61	0.00682303569516096
1.62	0.00629143129895782
1.63	0.00579359815971781
1.64	0.00532804206387871
1.65	0.00489327094606729
1.66	0.00448780254292813
1.67	0.0041101713546351
1.68	0.00375893489594825
1.69	0.0034326792321483
1.7	0.00313002380702965
1.71	0.00284962558015256
1.72	0.00259018249906806
1.73	0.00235043633885279
1.74	0.00212917494665554
1.75	0.00192523393260979
1.76	0.00173749785112876
1.77	0.00156490091782746
1.78	0.00140642730786678
1.79	0.00126111108098381
1.8	0.00112803577738163
1.81	0.00100633372701042
1.82	0.000895185112649633
1.83	0.000793816824762651
1.84	0.000701501143510864
1.85	0.000617554280526346
1.86	0.00054133481015406
1.87	0.000472242017171111
1.88	0.00040971418505953
1.89	0.00035322684635697
1.9	0.000302291013925761
1.91	0.000256451409630044
1.92	0.000215284704600972
1.93	0.000178397783176299
1.94	0.000145426040646491
1.95	0.000116031723238376
1.96	8.99023170960477e-05
1.97	6.6748991658928e-05
1.98	4.63051015312531e-05
1.99	2.83247498517058e-05
2	1.25814151442648e-05
2.01	-1.13335716889103e-06
2.02	-1.30111981752046e-05
2.03	-2.32280939759234e-05
2.04	-3.19455000382652e-05
2.05	-3.93113925033484e-05
2.06	-4.54612579910963e-05
2.07	-5.05190236829146e-05
2.08	-5.45979296845401e-05
2.09	-5.78013458744076e-05
2.1	-6.02235355312553e-05
2.11	-6.19503681161804e-05
2.12	-6.30599836700652e-05
2.13	-6.36234112368895e-05
2.14	-6.37051437862846e-05
2.15	-6.33636720103182e-05
2.16	-6.26519793872616e-05
2.17	-6.16180008078383e-05
2.18	-6.03050469610834e-05
2.19	-5.87521967035921e-05
2.2	-5.69946594072269e-05
2.21	-5.50641093056681e-05
2.22	-5.29889937158624e-05
2.23	-5.07948169249362e-05
2.24	-4.85044014556502e-05
2.25	-4.61381282735863e-05
2.26	-4.37141575345679e-05
2.27	-4.12486312014727e-05
2.28	-3.87558589384208e-05
2.29	-3.62484885142445e-05
2.3	-3.37376618927399e-05
2.31	-3.12331580950554e-05
2.32	-2.87435238927037e-05
2.33	-2.62761932351408e-05
2.34	-2.38375963567117e-05
2.35	-2.14332593330136e-05
2.36	-1.90678948949186e-05
2.37	-1.67454851912597e-05
2.38	-1.44693571514355e-05
2.39	-1.22422510803178e-05
2.4	-1.00663830094872e-05
2.41	-7.94350138344398e-06
2.42	-5.87493848047578e-06
2.43	-3.86165708909821e-06
2.44	-1.90429279711586e-06
2.45	-3.19229209629188e-09
2.46	1.84155200588891e-06
2.47	3.63007062487257e-06
2.48	5.36268878137506e-06
2.49	7.03990088546484e-06
2.5	8.66234757579513e-06


==> figures/DownforceReduction/DownLongitudinalplots-1.tsv <==
0.13375	0.618
0.1605	0.529
0.214	0.411
0.321	0.235


==> figures/DownforceReduction/DownLongitudinalplots-2.tsv <==
0.1614	0.57
0.2152	0.43
0.3228	0.28
0.538	0.18


==> figures/DownforceReduction/DownLongitudinalplots-3.tsv <==
-1	-8.04186073177782e-07
-0.999	-8.15616070903857e-07
-0.998	-8.27088418420274e-07
-0.997	-8.38603291475337e-07
-0.996	-8.50160867482685e-07
-0.995	-8.61761324078003e-07
-0.994	-8.73404840451286e-07
-0.992999999999999	-8.85091595681509e-07
-0.992	-8.96821770290934e-07
-0.991	-9.08595545690005e-07
-0.99	-9.20413103733253e-07
-0.989	-9.32274627496454e-07
-0.988	-9.44180300832542e-07
-0.987	-9.56130308371606e-07
-0.986	-9.68124835520889e-07
-0.984999999999999	-9.80164068797862e-07
-0.984	-9.92248195386125e-07
-0.983	-1.00437740346848e-06
-0.982	-1.01655188211591e-06
-0.981	-1.02877182106553e-06
-0.98	-1.0410374112757e-06
-0.979	-1.05334884425989e-06
-0.978	-1.06570631275282e-06
-0.976999999999999	-1.07811001026636e-06
-0.976	-1.09056013120057e-06
-0.975	-1.10305687084367e-06
-0.974	-1.11560042526104e-06
-0.973	-1.12819099173933e-06
-0.972	-1.14082876834232e-06
-0.971	-1.15351395435503e-06
-0.97	-1.16624674917354e-06
-0.968999999999999	-1.17902735430331e-06
-0.968	-1.19185597091676e-06
-0.967	-1.20473280240674e-06
-0.966	-1.21765805205509e-06
-0.965	-1.23063192480899e-06
-0.964	-1.24365462628173e-06
-0.963	-1.25672636319685e-06
-0.962	-1.269847342944e-06
-0.960999999999999	-1.28301777413409e-06
-0.96	-1.29623786648825e-06
-0.959	-1.30950783028272e-06
-0.958	-1.32282787745908e-06
-0.957	-1.33619822029196e-06
-0.956	-1.34961907227726e-06
-0.955	-1.36309064824314e-06
-0.954	-1.37661316346183e-06
-0.953	-1.39018683475989e-06
-0.952	-1.40381187963001e-06
-0.951	-1.41748851667511e-06
-0.95	-1.43121696571935e-06
-0.949	-1.44499744714199e-06
-0.948	-1.45883018309867e-06
-0.947	-1.47271539630012e-06
-0.946	-1.48665331045628e-06
-0.945	-1.50064415038731e-06
-0.944	-1.51468814246769e-06
-0.943	-1.52878551340496e-06
-0.942	-1.54293649146098e-06
-0.941	-1.55714130578577e-06
-0.94	-1.57140018686164e-06
-0.939	-1.58571336583702e-06
-0.938	-1.60008107530363e-06
-0.937	-1.6145035488524e-06
-0.936	-1.62898102118447e-06
-0.935	-1.6435137280002e-06
-0.934	-1.6581019063322e-06
-0.933	-1.67274579421228e-06
-0.931999999999999	-1.68744563089351e-06
-0.931	-1.70220165651713e-06
-0.93	-1.71701411255665e-06
-0.929	-1.73188324170681e-06
-0.928	-1.74680928788362e-06
-0.927	-1.76179249566921e-06
-0.926	-1.77683311142207e-06
-0.925	-1.79193138216682e-06
-0.923999999999999	-1.80708755637138e-06
-0.923	-1.8223018837249e-06
-0.922	-1.83757461513778e-06
-0.921	-1.85290600218657e-06
-0.92	-1.86829629833518e-06
-0.919	-1.88374575815775e-06
-0.918	-1.89925463678353e-06
-0.917	-1.91482319156222e-06
-0.915999999999999	-1.93045167995454e-06
-0.915	-1.94614036175267e-06
-0.914	-1.96188949697085e-06
-0.913	-1.97769934773273e-06
-0.912	-1.99357017682811e-06
-0.911	-2.00950224849006e-06
-0.91	-2.025495828617e-06
-0.909	-2.04155118332938e-06
-0.907999999999999	-2.05766858107914e-06
-0.907	-2.07384829109536e-06
-0.906	-2.09009058382836e-06
-0.905	-2.1063957312828e-06
-0.904	-2.12276400690659e-06
-0.903	-2.1391956848138e-06
-0.902	-2.15569104089486e-06
-0.901	-2.17225035215041e-06
-0.899999999999999	-2.18887389724642e-06
-0.899	-2.20556195595911e-06
-0.898	-2.22231480906387e-06
-0.897	-2.23913273933452e-06
-0.896	-2.25601603054404e-06
-0.895	-2.27296496757567e-06
-0.894	-2.28997983697798e-06
-0.893	-2.30706092696487e-06
-0.891999999999999	-2.32420852630533e-06
-0.891	-2.34142292609985e-06
-0.89	-2.35870441800401e-06
-0.889	-2.37605329544976e-06
-0.888	-2.39346985342337e-06
-0.887	-2.4109543880213e-06
-0.886	-2.42850719689436e-06
-0.885	-2.44612857924764e-06
-0.883999999999999	-2.4638188355075e-06
-0.883	-2.48157826743256e-06
-0.882	-2.49940717844677e-06
-0.881	-2.51730587330634e-06
-0.88	-2.53527465854386e-06
-0.879	-2.55331384169111e-06
-0.878	-2.57142373205621e-06
-0.877	-2.58960464005753e-06
-0.875999999999999	-2.60785687822285e-06
-0.875	-2.62618076007914e-06
-0.874	-2.64457660059669e-06
-0.873	-2.66304471663315e-06
-0.872	-2.68158542648944e-06
-0.871	-2.70019904946572e-06
-0.87	-2.71888590730462e-06
-0.869	-2.73764632230389e-06
-0.867999999999999	-2.75648061920375e-06
-0.867	-2.77538912341058e-06
-0.866	-2.79437216255118e-06
-0.865	-2.8134300658067e-06
-0.864	-2.83256316335745e-06
-0.863	-2.85177178760421e-06
-0.862	-2.87105627216899e-06
-0.861	-2.89041695245018e-06
-0.859999999999999	-2.90985416528944e-06
-0.859	-2.92936824930479e-06
-0.858	-2.94895954455754e-06
-0.857	-2.96862839277434e-06
-0.856	-2.98837513756922e-06
-0.855	-3.00820012388847e-06
-0.854	-3.02810369845474e-06
-0.853	-3.048086209545e-06
-0.851999999999999	-3.06814800721256e-06
-0.851	-3.08828944317607e-06
-0.85	-3.10851087093056e-06
-0.849	-3.12881264541431e-06
-0.848	-3.14919512345302e-06
-0.847	-3.16965866342667e-06
-0.846	-3.19020362560263e-06
-0.845	-3.21083037180259e-06
-0.843999999999999	-3.23153926584663e-06
-0.843	-3.2523306728871e-06
-0.842	-3.27320496018579e-06
-0.841	-3.29416249655878e-06
-0.84	-3.31520365282056e-06
-0.839	-3.33632880089585e-06
-0.838	-3.35753831548491e-06
-0.837	-3.37883257228722e-06
-0.835999999999999	-3.40021194911166e-06
-0.835	-3.42167682565453e-06
-0.834	-3.44322758283333e-06
-0.833	-3.46486460467421e-06
-0.832	-3.48658827542536e-06
-0.831	-3.50839898244359e-06
-0.83	-3.53029711408492e-06
-0.829	-3.55228306103683e-06
-0.828	-3.5743572159852e-06
-0.827	-3.59651997305921e-06
-0.826	-3.61877172805336e-06
-0.825	-3.64111287975977e-06
-0.824	-3.66354382752565e-06
-0.823	-3.68606497369584e-06
-0.822	-3.70867672172537e-06
-0.821	-3.73137947751179e-06
-0.82	-3.75417364861796e-06
-0.819	-3.77705964460517e-06
-0.818	-3.80003787714411e-06
-0.817	-3.82310875957081e-06
-0.816	-3.84627270755278e-06
-0.815	-3.86953013842284e-06
-0.814	-3.89288147151223e-06
-0.813	-3.91632712848367e-06
-0.812	-3.9398675327762e-06
-0.811	-3.96350310949423e-06
-0.81	-3.9872342865177e-06
-0.809	-4.01106149294783e-06
-0.808	-4.03498516077239e-06
-0.806999999999999	-4.05900572331142e-06
-0.806	-4.08312361643848e-06
-0.805	-4.10733927769247e-06
-0.804	-4.1316531467217e-06
-0.803	-4.15606566572801e-06
-0.802	-4.18057727868959e-06
-0.801	-4.20518843169404e-06
-0.8	-4.22989957271636e-06
-0.798999999999999	-4.25471115239606e-06
-0.798	-4.27962362303802e-06
-0.797	-4.30463743927856e-06
-0.796	-4.32975305819649e-06
-0.795	-4.35497093820292e-06
-0.794	-4.38029154103958e-06
-0.793	-4.40571532955847e-06
-0.792	-4.43124276927609e-06
-0.790999999999999	-4.45687432815145e-06
-0.79	-4.48261047580889e-06
-0.789	-4.50845168475933e-06
-0.788	-4.53439842917902e-06
-0.787	-4.56045118535364e-06
-0.786	-4.5866104326775e-06
-0.785	-4.6128766520992e-06
-0.784	-4.63925032689882e-06
-0.782999999999999	-4.66573194279896e-06
-0.782	-4.69232198807568e-06
-0.781	-4.71902095255938e-06
-0.78	-4.74582932907808e-06
-0.779	-4.77274761256918e-06
-0.778	-4.79977630019057e-06
-0.777	-4.82691589165363e-06
-0.776	-4.85416688889018e-06
-0.774999999999999	-4.88152979594147e-06
-0.774	-4.90900511984638e-06
-0.773	-4.93659336953112e-06
-0.772	-4.96429505669749e-06
-0.771	-4.99211069460159e-06
-0.77	-5.02004080005225e-06
-0.769	-5.04808589174566e-06
-0.768	-5.07624649059846e-06
-0.766999999999999	-5.10452312030285e-06
-0.766	-5.13291630699353e-06
-0.765	-5.16142657902563e-06
-0.764	-5.19005446752985e-06
-0.763	-5.21880050585732e-06
-0.762	-5.24766523024578e-06
-0.761	-5.27664917882031e-06
-0.76	-5.30575289281465e-06
-0.758999999999999	-5.33497691579399e-06
-0.758	-5.36432179398805e-06
-0.757	-5.39378807562496e-06
-0.756	-5.42337631237455e-06
-0.755	-5.45308705757197e-06
-0.754	-5.48292086777202e-06
-0.753	-5.51287830219405e-06
-0.752	-5.54295992194476e-06
-0.750999999999999	-5.57316629146154e-06
-0.75	-5.60349797762427e-06
-0.749	-5.63395554975532e-06
-0.748	-5.66453957995261e-06
-0.747	-5.6952506429786e-06
-0.746	-5.72608931637131e-06
-0.745	-5.75705618022226e-06
-0.744	-5.78815181728753e-06
-0.742999999999999	-5.81937681309874e-06
-0.742	-5.85073175596307e-06
-0.741	-5.88221723674121e-06
-0.74	-5.91383384918043e-06
-0.739	-5.94558218980357e-06
-0.738	-5.97746285779799e-06
-0.737	-6.00947645501559e-06
-0.736	-6.04162358630589e-06
-0.734999999999999	-6.07390485940495e-06
-0.734	-6.10632088460239e-06
-0.733	-6.13887227507437e-06
-0.732	-6.17155964666161e-06
-0.731	-6.20438361842446e-06
-0.73	-6.23734481230986e-06
-0.729	-6.27044385237419e-06
-0.728	-6.30368136644854e-06
-0.726999999999999	-6.33705798480655e-06
-0.726	-6.37057434060839e-06
-0.725	-6.40423107001187e-06
-0.724	-6.43802881206135e-06
-0.723	-6.47196820913187e-06
-0.722	-6.50604990570791e-06
-0.721	-6.54027454982664e-06
-0.72	-6.5746427923008e-06
-0.718999999999999	-6.60915528727379e-06
-0.718	-6.64381269133152e-06
-0.717	-6.67861566439054e-06
-0.716	-6.71356486914299e-06
-0.715	-6.74866097183369e-06
-0.714	-6.78390464114997e-06
-0.713	-6.81929654899882e-06
-0.712	-6.85483737061787e-06
-0.710999999999999	-6.89052778379828e-06
-0.71	-6.92636847010597e-06
-0.709	-6.96236011366036e-06
-0.708	-6.99850340191155e-06
-0.707	-7.03479902519621e-06
-0.706	-7.07124767740375e-06
-0.705	-7.10785005508807e-06
-0.704	-7.14460685835583e-06
-0.703	-7.18151879042228e-06
-0.702	-7.21858655727825e-06
-0.701	-7.25581086857829e-06
-0.7	-7.29319243708559e-06
-0.699	-7.33073197867196e-06
-0.698	-7.36843021242883e-06
-0.697	-7.40628786066733e-06
-0.696	-7.44430564925125e-06
-0.695	-7.48248430670895e-06
-0.694	-7.52082456545455e-06
-0.693	-7.55932716101082e-06
-0.692	-7.5979928318981e-06
-0.691	-7.6368223203005e-06
-0.69	-7.67581637162174e-06
-0.689	-7.71497573448521e-06
-0.688	-7.75430116117803e-06
-0.687	-7.79379340687392e-06
-0.686	-7.83345323052131e-06
-0.685	-7.87328139439936e-06
-0.684	-7.9132786638958e-06
-0.683	-7.95344580817314e-06
-0.681999999999999	-7.99378359950254e-06
-0.681	-8.03429281381884e-06
-0.68	-8.07497423049863e-06
-0.679	-8.11582863224913e-06
-0.678	-8.15685680521927e-06
-0.677	-8.1980595392217e-06
-0.676	-8.23943762717771e-06
-0.675	-8.28099186633846e-06
-0.673999999999999	-8.32272305650861e-06
-0.673	-8.36463200148962e-06
-0.672	-8.40671950885774e-06
-0.671	-8.44898638918679e-06
-0.67	-8.49143345693637e-06
-0.669	-8.53406153034086e-06
-0.668	-8.57687143063224e-06
-0.667	-8.61986398337233e-06
-0.665999999999999	-8.66304001734264e-06
-0.665	-8.70640036487735e-06
-0.664	-8.74994586219646e-06
-0.663	-8.79367734896164e-06
-0.662	-8.83759566838727e-06
-0.661	-8.88170166812863e-06
-0.66	-8.92599619850554e-06
-0.659	-8.97048011416768e-06
-0.657999999999999	-9.01515427342847e-06
-0.657	-9.06001953782098e-06
-0.656	-9.10507677376327e-06
-0.655	-9.15032685000483e-06
-0.654	-9.19577064006916e-06
-0.653	-9.24140902092141e-06
-0.652	-9.28724287341254e-06
-0.651	-9.33327308183518e-06
-0.649999999999999	-9.37950053492287e-06
-0.649	-9.4259261247398e-06
-0.648	-9.47255074723596e-06
-0.647	-9.51937530258018e-06
-0.646	-9.56640069438297e-06
-0.645	-9.61362783025166e-06
-0.644	-9.66105762190139e-06
-0.643	-9.70869098471105e-06
-0.641999999999999	-9.75652883783429e-06
-0.641	-9.80457210497665e-06
-0.64	-9.85282171328539e-06
-0.639	-9.90127859357148e-06
-0.638	-9.94994368141988e-06
-0.637	-9.99881791563517e-06
-0.636	-1.00479022395739e-05
-0.635	-1.00971976003672e-05
-0.633999999999999	-1.01467049488102e-05
-0.633	-1.01964252404718e-05
-0.632	-1.02463594343627e-05
-0.631	-1.02965084937123e-05
-0.63	-1.0346873385858e-05
-0.629	-1.0397455082245e-05
-0.628	-1.04482545582041e-05
-0.627	-1.04992727936182e-05
-0.625999999999999	-1.05505107719228e-05
-0.625	-1.06019694809945e-05
-0.624	-1.06536499128174e-05
-0.623	-1.07055530634836e-05
-0.622	-1.07576799334153e-05
-0.621	-1.08100315269199e-05
-0.62	-1.08626088524133e-05
-0.619	-1.09154129233069e-05
-0.617999999999999	-1.09684447561209e-05
-0.617	-1.10217053724826e-05
-0.616	-1.10751957976829e-05
-0.615	-1.11289170615647e-05
-0.614	-1.11828701981898e-05
-0.613	-1.12370562459496e-05
-0.612	-1.12914762473437e-05
-0.611	-1.13461312493124e-05
-0.609999999999999	-1.14010223029037e-05
-0.609	-1.14561504637178e-05
-0.608	-1.15115167920177e-05
-0.607	-1.156712235173e-05
-0.606	-1.16229682111113e-05
-0.605	-1.16790554435253e-05
-0.604	-1.17353851263324e-05
-0.603	-1.17919583411119e-05
-0.601999999999999	-1.1848776174106e-05
-0.601	-1.19058397159977e-05
-0.6	-1.19631500618e-05
-0.599	-1.20207083108559e-05
-0.598	-1.207851556706e-05
-0.597	-1.2136572939192e-05
-0.596	-1.21948815398065e-05
-0.595	-1.2253442486454e-05
-0.593999999999999	-1.23122569011258e-05
-0.593	-1.23713259101432e-05
-0.592	-1.24306506444904e-05
-0.591	-1.24902322397036e-05
-0.59	-1.25500718362037e-05
-0.589	-1.26101705782977e-05
-0.588	-1.26705296153995e-05
-0.587	-1.27311501013638e-05
-0.585999999999999	-1.27920331948195e-05
-0.585	-1.2853180058614e-05
-0.584	-1.29145918607021e-05
-0.583	-1.29762697735902e-05
-0.582	-1.30382149742259e-05
-0.581	-1.31004286444414e-05
-0.58	-1.31629119705101e-05
-0.579	-1.32256661438124e-05
-0.577999999999999	-1.32886923600584e-05
-0.577	-1.33519918201763e-05
-0.576	-1.34155657292023e-05
-0.575	-1.34794152975015e-05
-0.574	-1.35435417395469e-05
-0.573	-1.36079462755845e-05
-0.572	-1.36726301296353e-05
-0.571	-1.37375945311602e-05
-0.57	-1.38028407145052e-05
-0.569	-1.38683699180131e-05
-0.568	-1.39341833860218e-05
-0.567	-1.40002823669771e-05
-0.566	-1.4066668114654e-05
-0.565	-1.4133341887046e-05
-0.564	-1.420030494792e-05
-0.563	-1.42675585652619e-05
-0.562	-1.43351040123862e-05
-0.561	-1.4402942567493e-05
-0.56	-1.44710755136668e-05
-0.559	-1.45395041387664e-05
-0.558	-1.46082297360905e-05
-0.556999999999999	-1.46772536037121e-05
-0.556	-1.47465770445887e-05
-0.555	-1.48162013668962e-05
-0.554	-1.48861278838064e-05
-0.553	-1.49563579135981e-05
-0.552	-1.50268927797681e-05
-0.551	-1.50977338102543e-05
-0.55	-1.51688823391005e-05
-0.548999999999999	-1.52403397044587e-05
-0.548	-1.53121072503648e-05
-0.547	-1.53841863256288e-05
-0.546	-1.54565782843896e-05
-0.545	-1.55292844860044e-05
-0.544	-1.56023062949373e-05
-0.543	-1.56756450804263e-05
-0.542	-1.57493022180377e-05
-0.540999999999999	-1.58232790875568e-05
-0.54	-1.58975770745418e-05
-0.539	-1.5972197569436e-05
-0.538	-1.60471419686781e-05
-0.537	-1.61224116731473e-05
-0.536	-1.61980080897184e-05
-0.535	-1.62739326303729e-05
-0.534	-1.63501867124216e-05
-0.532999999999999	-1.64267717586153e-05
-0.532	-1.65036891968118e-05
-0.531	-1.65809404610862e-05
-0.53	-1.66585269898434e-05
-0.529	-1.67364502280387e-05
-0.528	-1.68147116252904e-05
-0.527	-1.68933126372117e-05
-0.526	-1.69722547244122e-05
-0.524999999999999	-1.70515393532744e-05
-0.524	-1.71311679961761e-05
-0.523	-1.7211142130602e-05
-0.522	-1.72914632392551e-05
-0.521	-1.73721328113885e-05
-0.52	-1.74531523412513e-05
-0.519	-1.75345233285329e-05
-0.518	-1.76162472794728e-05
-0.516999999999999	-1.76983257050845e-05
-0.516	-1.77807601227098e-05
-0.515	-1.78635520550197e-05
-0.514	-1.79467030306801e-05
-0.513	-1.80302145842415e-05
-0.512	-1.8114088255583e-05
-0.511	-1.81983255910234e-05
-0.51	-1.82829281423214e-05
-0.508999999999999	-1.83678974673418e-05
-0.508	-1.84532351296118e-05
-0.507	-1.85389426985427e-05
-0.506	-1.86250217503181e-05
-0.505	-1.87114738658956e-05
-0.504	-1.8798300633005e-05
-0.503	-1.88855036452606e-05
-0.502	-1.89730845023828e-05
-0.500999999999999	-1.90610448097539e-05
-0.5	-1.91493861795289e-05
-0.499	-1.92381102296357e-05
-0.498	-1.93272185844418e-05
-0.497	-1.94167128738654e-05
-0.496	-1.95065947351525e-05
-0.495	-1.9596865810434e-05
-0.494	-1.96875277493902e-05
-0.492999999999999	-1.97785822078078e-05
-0.492	-1.98700308471356e-05
-0.491	-1.99618753357056e-05
-0.49	-2.00541173485114e-05
-0.489	-2.01467585665416e-05
-0.488	-2.02398006780014e-05
-0.487	-2.03332453766469e-05
-0.486	-2.042709436334e-05
-0.484999999999999	-2.05213493457146e-05
-0.484	-2.06160120381771e-05
-0.483	-2.07110841612401e-05
-0.482	-2.08065674427438e-05
-0.481	-2.09024636167454e-05
-0.48	-2.09987744246298e-05
-0.479	-2.10955016146652e-05
-0.478	-2.1192646941337e-05
-0.476999999999999	-2.12902121671243e-05
-0.476	-2.13881990606124e-05
-0.475	-2.1486609398047e-05
-0.474	-2.15854449625574e-05
-0.473	-2.16847075441562e-05
-0.472	-2.17843989406274e-05
-0.471	-2.18845209564167e-05
-0.47	-2.19850754035189e-05
-0.468999999999999	-2.20860641014786e-05
-0.468	-2.21874888772788e-05
-0.467	-2.2289351565008e-05
-0.466	-2.2391654006082e-05
-0.465	-2.24943980505765e-05
-0.464	-2.25975855551175e-05
-0.463	-2.27012183844355e-05
-0.462	-2.28052984113658e-05
-0.460999999999999	-2.290982751596e-05
-0.46	-2.30148075865966e-05
-0.459	-2.31202405196473e-05
-0.458	-2.32261282189228e-05
-0.457	-2.33324725973372e-05
-0.456	-2.34392755751323e-05
-0.455	-2.35465390813205e-05
-0.454	-2.36542650527971e-05
-0.452999999999999	-2.37624554354499e-05
-0.452	-2.38711121830493e-05
-0.451	-2.39802372583586e-05
-0.45	-2.40898326324679e-05
-0.449	-2.41999002853488e-05
-0.448	-2.43104422061879e-05
-0.447	-2.44214603922766e-05
-0.446	-2.45329568506758e-05
-0.445	-2.46449335969956e-05
-0.444	-2.47573926560607e-05
-0.443	-2.48703360624658e-05
-0.442	-2.49837658600205e-05
-0.441	-2.50976841013051e-05
-0.44	-2.5212092849447e-05
-0.439	-2.53269941768997e-05
-0.438	-2.54423901655532e-05
-0.437	-2.55582829079559e-05
-0.436	-2.56746745060932e-05
-0.435	-2.57915670720532e-05
-0.434	-2.59089627289155e-05
-0.433	-2.60268636093075e-05
-0.431999999999999	-2.61452718566257e-05
-0.431	-2.6264189625147e-05
-0.43	-2.63836190799172e-05
-0.429	-2.65035623960852e-05
-0.428	-2.66240217611236e-05
-0.427	-2.67449993726077e-05
-0.426	-2.68664974402144e-05
-0.425	-2.69885181841678e-05
-0.423999999999999	-2.71110638373484e-05
-0.423	-2.723413664385e-05
-0.422	-2.73577388596458e-05
-0.421	-2.74818727530324e-05
-0.42	-2.76065406044079e-05
-0.419	-2.7731744706494e-05
-0.418	-2.78574873648907e-05
-0.417	-2.79837708979658e-05
-0.415999999999999	-2.81105976366325e-05
-0.415	-2.82379699253488e-05
-0.414	-2.83658901217843e-05
-0.413	-2.84943605970422e-05
-0.412	-2.86233837358818e-05
-0.411	-2.87529619374949e-05
-0.41	-2.88830976142851e-05
-0.409	-2.90137931940881e-05
-0.407999999999999	-2.91450511183955e-05
-0.407	-2.92768738437976e-05
-0.406	-2.9409263841873e-05
-0.405	-2.95422235998544e-05
-0.404	-2.96757556196292e-05
-0.403	-2.98098624194054e-05
-0.402	-2.99445465332671e-05
-0.401	-3.00798105112854e-05
-0.399999999999999	-3.0215656920296e-05
-0.399	-3.035208834401e-05
-0.398	-3.04891073827918e-05
-0.397	-3.0626716654103e-05
-0.396	-3.07649187937242e-05
-0.395	-3.09037164550885e-05
-0.394	-3.10431123091703e-05
-0.393	-3.11831090464842e-05
-0.391999999999999	-3.13237093753083e-05
-0.391	-3.14649160239044e-05
-0.39	-3.16067317395197e-05
-0.389	-3.17491592891628e-05
-0.388	-3.18922014601597e-05
-0.387	-3.20358610604865e-05
-0.386	-3.21801409184364e-05
-0.385	-3.23250438839517e-05
-0.383999999999999	-3.24705728284025e-05
-0.383	-3.26167306453629e-05
-0.382	-3.27635202501675e-05
-0.381	-3.29109445815767e-05
-0.38	-3.30590066012215e-05
-0.379	-3.32077092943805e-05
-0.378	-3.33570556703133e-05
-0.377	-3.35070487630373e-05
-0.375999999999999	-3.3657691630995e-05
-0.375	-3.38089873584968e-05
-0.374	-3.39609390551665e-05
-0.373	-3.41135498578282e-05
-0.372	-3.42668229291743e-05
-0.371	-3.44207614599856e-05
-0.37	-3.45753686683548e-05
-0.369	-3.47306478013509e-05
-0.367999999999999	-3.48866021344652e-05
-0.367	-3.50432349724983e-05
-0.366	-3.52005496512264e-05
-0.365	-3.53585495360687e-05
-0.364	-3.55172380243074e-05
-0.363	-3.56766185445334e-05
-0.362	-3.58366945583111e-05
-0.361	-3.59974695598453e-05
-0.359999999999999	-3.61589470772028e-05
-0.359	-3.63211306728672e-05
-0.358	-3.64840239446274e-05
-0.357	-3.66476305254659e-05
-0.356	-3.68119540851142e-05
-0.355	-3.69769983307178e-05
-0.354	-3.7142767007059e-05
-0.353	-3.73092638977779e-05
-0.351999999999999	-3.74764928257054e-05
-0.351	-3.76444576544177e-05
-0.35	-3.7813162287792e-05
-0.349	-3.7982610672338e-05
-0.348	-3.81528067968651e-05
-0.347	-3.83237546940363e-05
-0.346	-3.84954584408126e-05
-0.345	-3.86679221596742e-05
-0.343999999999999	-3.88411500193975e-05
-0.343	-3.90151462359434e-05
-0.342	-3.91899150733455e-05
-0.341	-3.93654608454863e-05
-0.34	-3.95417879155424e-05
-0.339	-3.97189006990928e-05
-0.338	-3.98968036632308e-05
-0.337	-4.00755013283405e-05
-0.335999999999999	-4.0254998269873e-05
-0.335	-4.04352991187906e-05
-0.334	-4.0616408562566e-05
-0.333	-4.07983313469584e-05
-0.332	-4.09810722767912e-05
-0.331	-4.11646362172835e-05
-0.33	-4.13490280954942e-05
-0.329	-4.15342529010987e-05
-0.327999999999999	-4.17203156883872e-05
-0.327	-4.19072215774863e-05
-0.326	-4.20949757550249e-05
-0.325	-4.22835834762436e-05
-0.324	-4.24730500666604e-05
-0.323	-4.26633809226251e-05
-0.322	-4.28545815130965e-05
-0.321	-4.30466573825283e-05
-0.32	-4.32396141503144e-05
-0.319	-4.34334575136752e-05
-0.318	-4.36281932492122e-05
-0.317	-4.3823827214351e-05
-0.316	-4.40203653491178e-05
-0.315	-4.42178136775828e-05
-0.314	-4.44161783104136e-05
-0.313	-4.46154654462072e-05
-0.312	-4.48156813730449e-05
-0.311	-4.50168324710454e-05
-0.31	-4.521892521403e-05
-0.309	-4.54219661717437e-05
-0.308	-4.56259620111865e-05
-0.306999999999999	-4.5830919499168e-05
-0.306	-4.6036845505415e-05
-0.305	-4.62437470027943e-05
-0.304	-4.64516310707541e-05
-0.303	-4.66605048975444e-05
-0.302	-4.68703757825484e-05
-0.301	-4.70812511383922e-05
-0.3	-4.72931384929431e-05
-0.298999999999999	-4.75060454929732e-05
-0.298	-4.77199799053807e-05
-0.297	-4.79349496211867e-05
-0.296	-4.81509626569787e-05
-0.295	-4.83680271573528e-05
-0.294	-4.85861513996877e-05
-0.293	-4.8805343794589e-05
-0.292	-4.90256128898858e-05
-0.290999999999999	-4.92469673737395e-05
-0.29	-4.94694160771969e-05
-0.289	-4.96929679772995e-05
-0.288	-4.99176322000805e-05
-0.287	-5.01434180247839e-05
-0.286	-5.03703348850859e-05
-0.285	-5.05983923745346e-05
-0.284	-5.08276002484376e-05
-0.282999999999999	-5.10579684285251e-05
-0.282	-5.1289507005059e-05
-0.281	-5.15222262416071e-05
-0.28	-5.17561365784847e-05
-0.279	-5.19912486359742e-05
-0.278	-5.22275732190991e-05
-0.277	-5.24651213198446e-05
-0.276	-5.27039041233746e-05
-0.274999999999999	-5.29439330103632e-05
-0.274	-5.31852195618798e-05
-0.273	-5.34277755634971e-05
-0.272	-5.36716130090653e-05
-0.271	-5.39167441063748e-05
-0.27	-5.41631812801535e-05
-0.269	-5.4410937177618e-05
-0.268	-5.46600246731366e-05
-0.266999999999999	-5.49104568715597e-05
-0.266	-5.51622471153257e-05
-0.265	-5.54154089875691e-05
-0.264	-5.56699563174501e-05
-0.263	-5.59259031863713e-05
-0.262	-5.61832639314197e-05
-0.261	-5.64420531523613e-05
-0.26	-5.67022857153043e-05
-0.258999999999999	-5.69639767596941e-05
-0.258	-5.72271417034198e-05
-0.257	-5.74917962478105e-05
-0.256	-5.77579563839636e-05
-0.255	-5.80256383986288e-05
-0.254	-5.82948588804255e-05
-0.253	-5.85656347247276e-05
-0.252	-5.88379831415464e-05
-0.250999999999999	-5.91119216603042e-05
-0.25	-5.93874681362738e-05
-0.249	-5.96646407582391e-05
-0.248	-5.99434580540459e-05
-0.247	-6.02239388964865e-05
-0.246	-6.05061025124032e-05
-0.245	-6.07899684865743e-05
-0.244	-6.10755567709287e-05
-0.242999999999999	-6.13628876900973e-05
-0.242	-6.16519819491845e-05
-0.241	-6.19428606408734e-05
-0.24	-6.22355452521983e-05
-0.239	-6.25300576719834e-05
-0.238	-6.2826420198614e-05
-0.237	-6.31246555473641e-05
-0.236	-6.34247868571691e-05
-0.234999999999999	-6.3726837699507e-05
-0.234	-6.40308320847272e-05
-0.233	-6.43367944702655e-05
-0.232	-6.46447497688607e-05
-0.231	-6.4954723355326e-05
-0.23	-6.52667410749874e-05
-0.229	-6.55808292511217e-05
-0.228	-6.58970146931726e-05
-0.226999999999999	-6.62153247041886e-05
-0.226	-6.65357870888172e-05
-0.225	-6.68584301609654e-05
-0.224	-6.71832827513485e-05
-0.223	-6.75103742161509e-05
-0.222	-6.78397344434645e-05
-0.221	-6.81713938615047e-05
-0.22	-6.85053834459382e-05
-0.218999999999999	-6.88417347273207e-05
-0.218	-6.91804797985363e-05
-0.217	-6.9521651321236e-05
-0.216	-6.9865282533832e-05
-0.215	-7.02114072573812e-05
-0.214	-7.05600599020251e-05
-0.213	-7.09112754744279e-05
-0.212	-7.12650895825506e-05
-0.210999999999999	-7.16215384418684e-05
-0.21	-7.19806588809213e-05
-0.209	-7.23424883465329e-05
-0.208	-7.27070649070294e-05
-0.207	-7.30744272589012e-05
-0.206	-7.34446147281353e-05
-0.205	-7.3817667274434e-05
-0.204	-7.41936254943232e-05
-0.202999999999999	-7.45725306219303e-05
-0.202	-7.4954424531426e-05
-0.201	-7.53393497365806e-05
-0.2	-7.57273493916522e-05
-0.199	-7.61184672889437e-05
-0.198	-7.65127478583594e-05
-0.197	-7.69102361624086e-05
-0.196	-7.73109778947623e-05
-0.194999999999999	-7.77150193721488e-05
-0.194	-7.81224075298015e-05
-0.193	-7.85331899127995e-05
-0.192	-7.89474146671854e-05
-0.191	-7.93651305286414e-05
-0.19	-7.97863868106097e-05
-0.189	-8.02112333895266e-05
-0.188	-8.06397206886134e-05
-0.187	-8.10718996607784e-05
-0.186	-8.15078217665244e-05
-0.185	-8.19475389527424e-05
-0.184	-8.23911036273994e-05
-0.183	-8.28385686308941e-05
-0.181999999999999	-8.32899872064141e-05
-0.181	-8.37454129660742e-05
-0.18	-8.42048998542788e-05
-0.179	-8.46685021068661e-05
-0.178	-8.5136274208697e-05
-0.177	-8.56082708453609e-05
-0.176	-8.6084546850218e-05
-0.175	-8.65651571507753e-05
-0.173999999999999	-8.705015670607e-05
-0.173	-8.75396004414997e-05
-0.172	-8.80335431785451e-05
-0.171	-8.85320395578315e-05
-0.17	-8.90351439565285e-05
-0.169	-8.95429104008638e-05
-0.168	-9.00553924692016e-05
-0.167	-9.05726431914555e-05
-0.165999999999999	-9.1094714938289e-05
-0.165	-9.16216593038754e-05
-0.164	-9.21535269794438e-05
-0.163	-9.26903676188306e-05
-0.162	-9.32322296934851e-05
-0.161	-9.37791603382587e-05
-0.16	-9.43312051866485e-05
-0.159	-9.48884081941603e-05
-0.157999999999999	-9.54508114500152e-05
-0.157	-9.60184549771981e-05
-0.156	-9.65913765182957e-05
-0.155	-9.716961130668e-05
-0.154	-9.77531918243679e-05
-0.153	-9.83421475434509e-05
-0.152	-9.89365046503154e-05
-0.151	-9.95362857526549e-05
-0.149999999999999	-0.000100141509568719
-0.149	-0.000100752190595133
-0.148	-0.000101368338756069
-0.147	-0.000101989959027993
-0.146	-0.000102617051043752
-0.145	-0.000103249608670919
-0.144	-0.000103887619562926
-0.143	-0.000104531064686442
-0.141999999999999	-0.000105179917815446
-0.141	-0.000105834144998984
-0.14	-0.000106493703994071
-0.139	-0.000107158543665498
-0.138	-0.000107828603350124
-0.137	-0.00010850381218297
-0.136	-0.000109184088384007
-0.135	-0.000109869338501767
-0.133999999999999	-0.000110559456614201
-0.133	-0.000111254323482024
-0.132	-0.000111953805651877
-0.131	-0.000112657754509193
-0.13	-0.000113366005275117
-0.129	-0.000114078375946014
-0.128	-0.000114794666172702
-0.127	-0.000115514656073845
-0.125999999999999	-0.000116238104984068
-0.125	-0.000116964750129012
-0.124	-0.000117694305226013
-0.123	-0.000118426459005949
-0.122	-0.000119160873652158
-0.121	-0.000119897183150752
-0.12	-0.000120634991548907
-0.119	-0.000121373871116659
-0.117999999999999	-0.000122113360406462
-0.117	-0.000122852962203601
-0.116	-0.000123592141364259
-0.115	-0.000124330322534671
-0.114	-0.000125066887744496
-0.113	-0.000125801173866735
-0.112	-0.000126532469940543
-0.111	-0.000127260014346708
-0.109999999999999	-0.000127982991829256
-0.109	-0.00012870053035563
-0.108	-0.000129411697806558
-0.107	-0.000130115498486183
-0.106	-0.000130810869445663
-0.105	-0.000131496676605614
-0.104	-0.00013217171067581
-0.103	-0.000132834682849081
-0.101999999999999	-0.000133484220271263
-0.101	-0.000134118861266908
-0.0999999999999996	-0.000134737050309752
-0.0990000000000002	-0.000135337132729174
-0.0979999999999999	-0.000135917349133541
-0.0969999999999995	-0.000136475829539906
-0.0960000000000001	-0.000137010587193287
-0.0949999999999998	-0.000137519512062201
-0.0939999999999994	-0.000138000363990587
-0.093	-0.000138450765491571
-0.0919999999999996	-0.000138868194164532
-0.0910000000000002	-0.000139249974716149
-0.0899999999999999	-0.000139593270565674
-0.0889999999999995	-0.000139895075013219
-0.0880000000000001	-0.000140152201951738
-0.0869999999999997	-0.000140361276095846
-0.0859999999999994	-0.000140518722706373
-0.085	-0.000140620756787668
-0.0839999999999996	-0.000140663371723693
-0.0830000000000002	-0.000140642327336904
-0.0819999999999999	-0.000140553137328747
-0.0809999999999995	-0.000140391056082767
-0.0800000000000001	-0.000140151064791483
-0.0789999999999997	-0.000139827856876829
-0.0779999999999994	-0.00013941582266952
-0.077	-0.000138909033311152
-0.0759999999999996	-0.000138301223840842
-0.0750000000000002	-0.000137585775426774
-0.0739999999999998	-0.000136755696701907
-0.0729999999999995	-0.000135803604160434
-0.0720000000000001	-0.000134721701568807
-0.0709999999999997	-0.000133501758344701
-0.0699999999999994	-0.000132135086854723
-0.069	-0.000130612518577711
-0.0679999999999996	-0.000128924379080964
-0.0670000000000002	-0.000127060461752926
-0.0659999999999998	-0.000125010000229797
-0.0649999999999995	-0.00012276163945979
-0.0640000000000001	-0.000120303405336086
-0.0629999999999997	-0.000117622672832773
-0.0620000000000003	-0.000114706132572029
-0.0609999999999999	-0.00011153975575251
-0.0599999999999996	-0.000108108757355896
-0.0590000000000002	-0.000104397557558533
-0.0579999999999998	-0.000100389741259366
-0.0569999999999995	-9.60680156382177e-05
-0.056	-9.1414165654502e-05
-0.0549999999999997	-8.64090073902091e-05
-0.0540000000000003	-8.1032339138587e-05
-0.0529999999999999	-7.52628901350416e-05
-0.0519999999999996	-6.90782668216761e-05
-0.0510000000000002	-6.24548965363347e-05
-0.0499999999999998	-5.53679685053599e-05
-0.0489999999999995	-4.77913720219325e-05
-0.048	-3.96976316805464e-05
-0.0469999999999997	-3.10578395373851e-05
-0.0460000000000003	-2.1841584060267e-05
-0.0449999999999999	-1.20168757223871e-05
-0.0439999999999996	-1.55006909441369e-06
-0.0430000000000001	9.59421871971067e-06
-0.0419999999999998	2.14531934644713e-05
-0.0409999999999995	3.40659730986292e-05
-0.04	4.7473681314969e-05
-0.0389999999999997	6.17195453980202e-05
-0.0380000000000003	7.68489986004983e-05
-0.0369999999999999	9.29097872356399e-05
-0.0359999999999996	0.000109952082682163
-0.0350000000000001	0.0001280285985098
-0.0339999999999998	0.000147194712940113
-0.0329999999999995	0.000167508596862431
-0.032	0.000189031347634927
-0.0309999999999997	0.000211827128909103
-0.0300000000000002	0.00023596331671627
-0.0289999999999999	0.000261510652075692
-0.0279999999999996	0.000288543400376873
-0.0270000000000001	0.000317139517807874
-0.0259999999999998	0.000347380825102661
-0.0249999999999995	0.000379353188892373
-0.024	0.000413146710945833
-0.0229999999999997	0.000448855925604841
-0.0220000000000002	0.000486580005711668
-0.0209999999999999	0.00052642297734562
-0.0199999999999996	0.000568493943685411
-0.0190000000000001	0.000612907318322642
-0.0179999999999998	0.000659783068358455
-0.0169999999999995	0.00070924696761776
-0.016	0.000761430860324652
-0.0149999999999997	0.000816472935583512
-0.0140000000000002	0.000874518013012304
-0.0129999999999999	0.00093571783988422
-0.0119999999999996	0.00100023140012506
-0.0110000000000001	0.0010682252355213
-0.00999999999999979	0.00113987377949154
-0.00899999999999945	0.00121535970376696
-0.00800000000000001	0.00129487427832853
-0.00699999999999967	0.00137861774493719
-0.00600000000000023	0.00146679970458674
-0.00499999999999989	0.0015596395192008
-0.00399999999999956	0.00165736672787664
-0.00300000000000011	0.00176022147796806
-0.00199999999999978	0.00186845497127663
-0.000999999999999446	0.00198232992559877
0	0.0021021210518507
0.000999999999999446	0.00222811554696134
0.00199999999999978	0.00236061360268547
0.00300000000000011	0.00249992893045636
0.00399999999999956	0.0026463893023404
0.00499999999999989	0.00280033710811822
0.00600000000000023	0.00296212992844158
0.00699999999999967	0.0031321411239652
0.00800000000000001	0.00331076044027401
0.00899999999999945	0.00349839462834012
0.00999999999999979	0.00369546808016208
0.0110000000000001	0.00390242347913539
0.0119999999999996	0.00411972246459236
0.0129999999999999	0.00434784630983043
0.0140000000000002	0.00458729661281732
0.0149999999999997	0.00483859599861047
0.016	0.00510228883237174
0.0169999999999995	0.00537894194169608
0.0179999999999998	0.00566914534676288
0.0190000000000001	0.00597351299663373
0.0199999999999996	0.00629268350979628
0.0209999999999999	0.00662732091680573
0.0220000000000002	0.00697811540262527
0.0229999999999997	0.00734578404599728
0.024	0.00773107155286246
0.0249999999999995	0.00813475098053962
0.0259999999999998	0.00855762444904939
0.0270000000000001	0.0090005238355616
0.0279999999999996	0.00946431144762516
0.0289999999999999	0.00994988067038538
0.0300000000000002	0.0104581565825612
0.0309999999999997	0.0109900965355519
0.032	0.0115466906895225
0.0329999999999995	0.0121289624998115
0.0339999999999998	0.0127379691465609
0.0350000000000001	0.0133748018998342
0.0359999999999996	0.0140405864120093
0.0369999999999999	0.0147364829286381
0.0380000000000003	0.0154636864083719
0.0389999999999997	0.0162234265419772
0.04	0.0170169676598861
0.0409999999999995	0.0178456085170873
0.0419999999999998	0.0187106819436155
0.0430000000000001	0.0196135543483222
0.0439999999999996	0.0205556250630125
0.0449999999999999	0.0215383255135484
0.0460000000000003	0.0225631182040296
0.0469999999999997	0.0236314954996771
0.048	0.0247449781937117
0.0489999999999995	0.0259051138432083
0.0499999999999998	0.0271134748586473
0.0510000000000002	0.0283716563318068
0.0519999999999996	0.0296812735866502
0.0529999999999999	0.0310439594379465
0.0540000000000003	0.0324613611427057
0.0549999999999997	0.0339351370299862
0.056	0.0354669527952333
0.0569999999999995	0.0370584774462304
0.0579999999999998	0.0387113788889013
0.0590000000000002	0.0404273191424045
0.0599999999999996	0.0422079491748262
0.0609999999999999	0.0440549033525622
0.0620000000000003	0.0459697934986931
0.0629999999999997	0.047954202558417
0.0640000000000001	0.0500096778723503
0.0649999999999995	0.0521377240617403
0.0659999999999998	0.054339795533471
0.0670000000000002	0.0566172886164276
0.0679999999999996	0.0589715333452743
0.069	0.0614037849123457
0.0699999999999994	0.0639152148131882
0.0709999999999997	0.0665069017166754
0.0720000000000001	0.0691798220960977
0.0729999999999995	0.0719348406632566
0.0739999999999998	0.0747727006535458
0.0750000000000002	0.0776940140159813
0.0759999999999996	0.080699251567964
0.077	0.08378873318059
0.0779999999999994	0.0869626180660407
0.0789999999999997	0.0902208952439149
0.0800000000000001	0.0935633742685554
0.0809999999999995	0.0969896763040271
0.0819999999999999	0.100499225637165
0.0830000000000002	0.104091241722498
0.0839999999999996	0.107764731855177
0.085	0.111518484569209
0.0859999999999994	0.115351063858684
0.0869999999999997	0.119260804318782
0.0880000000000001	0.123245807300668
0.0889999999999995	0.127303938171244
0.0899999999999999	0.131432824763265
0.0910000000000002	0.135629857094648
0.0919999999999996	0.139892188428184
0.093	0.144216737732943
0.0939999999999994	0.148600193597657
0.0949999999999998	0.153039019634664
0.0960000000000001	0.157529461398817
0.0969999999999995	0.16206755483173
0.0979999999999999	0.166649136226208
0.0990000000000002	0.171269853689497
0.0999999999999996	0.175925180067597
0.101	0.180610427276302
0.101999999999999	0.185320761967673
0.103	0.190051222444723
0.104	0.19479673672141
0.105	0.199552141610174
0.106	0.204312202705967
0.107	0.209071635123644
0.108	0.213825124835028
0.109	0.218567350443601
0.109999999999999	0.223293005228323
0.111	0.227996819283457
0.112	0.232673581579402
0.113	0.237318161769643
0.114	0.241925531571088
0.115	0.246490785549807
0.116	0.251009161150917
0.117	0.255476057819634
0.117999999999999	0.259887055071211
0.119	0.264237929379434
0.12	0.268524669766253
0.121	0.272743491990203
0.122	0.276890851245993
0.123	0.280963453303582
0.124	0.284958264031623
0.125	0.288872517265958
0.125999999999999	0.29270372100009
0.127	0.296449661890566
0.128	0.300108408084892
0.129	0.303678310394332
0.13	0.307158001847377
0.131	0.310546395671973
0.132	0.313842681766136
0.133	0.31704632172673
0.133999999999999	0.320157042514958
0.135	0.323174828845015
0.136	0.326099914388734
0.137	0.32893277189424
0.138	0.331674102320755
0.139	0.334324823094704
0.14	0.336886055593954
0.141	0.339359111968091
0.141999999999999	0.341745481402533
0.143	0.344046815933358
0.144	0.346264915918103
0.145	0.348401715265549
0.146	0.350459266524338
0.147	0.352439725926972
0.148	0.354345338481647
0.149	0.356178423199946
0.149999999999999	0.35794135854364
0.151	0.359636568168806
0.152	0.361266507039855
0.153	0.362833647980704
0.154	0.364340468724276
0.155	0.365789439515498
0.156	0.367183011316973
0.157	0.368523604660049
0.157999999999999	0.369813599177676
0.159	0.371055323849169
0.16	0.372251047980304
0.161	0.373402972935928
0.162	0.374513224635698
0.163	0.375583846817215
0.164	0.376616795064516
0.165	0.377613931593693
0.165999999999999	0.378577020781316
0.167	0.379507725415478
0.168	0.380407603643641
0.169	0.381278106585931
0.17	0.382120576577473
0.171	0.382936245998459
0.172	0.383726236646169
0.173	0.384491559599041
0.173999999999999	0.385233115519281
0.175	0.385951695337237
0.176	0.386647981258181
0.177	0.387322548030033
0.178	0.387975864409169
0.179	0.388608294760736
0.18	0.389220100730084
0.181	0.389811442922897
0.181999999999999	0.390382382533752
0.183	0.39093288286609
0.184	0.391462810691188
0.185	0.391971937399985
0.186	0.392459939909518
0.187	0.392926401295803
0.188	0.393370811137386
0.189	0.393792565568812
0.19	0.394190967061297
0.191	0.39456522396934
0.192	0.394914449906938
0.193	0.395237663046099
0.194	0.395533785463263
0.194999999999999	0.395801642696294
0.196	0.396039963715439
0.197	0.396247381555639
0.198	0.396422434903477
0.199	0.396563570978549
0.2	0.396669150093412
0.201	0.396737452315505
0.202	0.396766686684305
0.202999999999999	0.396755003452275
0.204	0.396700509812906
0.205	0.396601289546448
0.206	0.396455426946682
0.207	0.396261035283375
0.208	0.396016289899095
0.209	0.395719465832237
0.21	0.395368979600442
0.210999999999999	0.394963434474923
0.212	0.394501668237474
0.213	0.393982802056684
0.214	0.393406288773187
0.215	0.392771958578304
0.216	0.392080059842545
0.217	0.391331292738081
0.218	0.390526833336841
0.218999999999999	0.389668346078528
0.22	0.388757982901336
0.221	0.387798367904574
0.222	0.386792567137029
0.223	0.385744043927518
0.224	0.384656601027783
0.225	0.383534311645751
0.226	0.382381442132752
0.226999999999999	0.381202369585059
0.228	0.380001497880883
0.229	0.378783175677753
0.23	0.377551619649086
0.231	0.376310845776266
0.232	0.375064610887919
0.233	0.373816365918045
0.234	0.372569221608423
0.234999999999999	0.371325926672371
0.236	0.370088857817856
0.237	0.368860020533169
0.238	0.367641059185649
0.239	0.366433274774963
0.24	0.365237648605518
0.241	0.364054870177582
0.242	0.362885367718101
0.242999999999999	0.361729339953428
0.244	0.360586787942189
0.245	0.359457546015908
0.246	0.358341311100251
0.247	0.357237669899129
0.248	0.356146123608802
0.249	0.355066109985743
0.25	0.353997022719267
0.250999999999999	0.352938228158616
0.252	0.351889079516913
0.253	0.350848928724678
0.254	0.349817136136813
0.255	0.348793078312988
0.256	0.347776154095594
0.257	0.346765789204823
0.258	0.34576143955963
0.258999999999999	0.344762593518536
0.26	0.343768773216952
0.261	0.342779535159398
0.262	0.341794470206637
0.263	0.340813203079861
0.264	0.339835391487252
0.265	0.338860724962825
0.266	0.337888923493401
0.266999999999999	0.336919735997028
0.268	0.335952938705219
0.269	0.334988333491741
0.27	0.334025746182401
0.271	0.333065024873241
0.272	0.332106038278572
0.273	0.331148674125161
0.274	0.330192837604838
0.274999999999999	0.329238449894203
0.276	0.328285446747324
0.277	0.327333777165072
0.278	0.326383402142795
0.279	0.325434293496639
0.28	0.324486432767715
0.281	0.323539810202331
0.282	0.322594423805925
0.282999999999999	0.321650278467911
0.284	0.320707385154156
0.285	0.319765760163776
0.286	0.318825424446709
0.287	0.317886402978505
0.288	0.316948724188821
0.289	0.316012419440124
0.29	0.315077522553217
0.290999999999999	0.314144069376351
0.292	0.313212097394765
0.293	0.312281645377679
0.294	0.311352753059928
0.295	0.310425460855572
0.296	0.309499809600926
0.297	0.308575840324714
0.298	0.307653594043116
0.298999999999999	0.306733111577641
0.3	0.305814433393927
0.301	0.304897599459704
0.302	0.303982649120218
0.303	0.303069620989649
0.304	0.302158552857062
0.305	0.301249481605606
0.306	0.300342443143737
0.306999999999999	0.299437472347383
0.308	0.298534603011979
0.309	0.297633867813483
0.31	0.296735298277463
0.311	0.295838924755464
0.312	0.294944776407975
0.313	0.29405288119324
0.314	0.293163265861358
0.315	0.292275955953119
0.316	0.291390975803005
0.317	0.290508348545935
0.318	0.289628096127312
0.319	0.288750239315959
0.32	0.287874797719611
0.321	0.287001789802644
0.322	0.286131232905697
0.323	0.285263143266975
0.324	0.284397536044957
0.325	0.283534425342279
0.326	0.282673824230623
0.327	0.281815744776394
0.327999999999999	0.280960198067045
0.329	0.280107194237887
0.33	0.279256742499263
0.331	0.278408851163951
0.332	0.277563527674696
0.333	0.276720778631784
0.334	0.275880609820544
0.335	0.275043026238735
0.335999999999999	0.274208032123726
0.337	0.273375630979405
0.338	0.272545825602807
0.339	0.271718618110352
0.34	0.270894009963686
0.341	0.270072001995113
0.342	0.269252594432537
0.343	0.26843578692391
0.343999999999999	0.267621578561207
0.345	0.266809967903823
0.346	0.266000953001455
0.347	0.265194531416432
0.348	0.264390700245463
0.349	0.263589456140829
0.35	0.262790795331007
0.351	0.261994713640699
0.351999999999999	0.261201206510304
0.353	0.26041026901482
0.354	0.259621895882156
0.355	0.258836081510891
0.356	0.258052819987481
0.357	0.257272105102893
0.358	0.2564939303687
0.359	0.255718289032654
0.359999999999999	0.254945174093694
0.361	0.254174578316468
0.362	0.253406494245326
0.363	0.252640914217811
0.364	0.25187783037767
0.365	0.251117234687378
0.366	0.250359118940194
0.367	0.249603474771761
0.367999999999999	0.248850293671265
0.369	0.248099566992139
0.37	0.247351285962377
0.371	0.246605441694408
0.372	0.24586202519457
0.373	0.245121027372216
0.374	0.244382439048426
0.375	0.243646250964339
0.375999999999999	0.242912453789166
0.377	0.242181038127819
0.378	0.241451994528225
0.379	0.24072531348832
0.38	0.240000985462709
0.381	0.239279000869039
0.382	0.238559350094088
0.383	0.23784202349953
0.383999999999999	0.237127011427474
0.385	0.23641430420571
0.386	0.235703892152696
0.387	0.234995765582321
0.388	0.234289914808412
0.389	0.233586330149011
0.39	0.232885001930442
0.391	0.232185920491156
0.391999999999999	0.231489076185374
0.393	0.230794459386534
0.394	0.230102060490542
0.395	0.22941186991885
0.396	0.228723878121344
0.397	0.22803807557908
0.398	0.227354452806843
0.399	0.226673000355558
0.399999999999999	0.225993708814553
0.401	0.225316568813664
0.402	0.224641571025225
0.403	0.22396870616591
0.404	0.223297964998443
0.405	0.222629338333211
0.406	0.221962817029736
0.407	0.221298391998039
0.407999999999999	0.220636054199922
0.409	0.219975794650111
0.41	0.21931760441733
0.411	0.218661474625272
0.412	0.218007396453478
0.413	0.217355361138135
0.414	0.216705359972797
0.415	0.216057384309017
0.415999999999999	0.215411425556915
0.417	0.214767475185679
0.418	0.214125524723985
0.419	0.213485565760367
0.42	0.212847589943521
0.421	0.212211588982548
0.422	0.211577554647151
0.423	0.210945478767774
0.423999999999999	0.210315353235691
0.425	0.20968717000305
0.426	0.209060921082883
0.427	0.208436598549047
0.428	0.20781419453616
0.429	0.207193701239474
0.43	0.206575110914721
0.431	0.205958415877927
0.431999999999999	0.205343608505201
0.433	0.204730681232474
0.434	0.204119626555232
0.435	0.203510437028221
0.436	0.202903105265102
0.437	0.202297623938123
0.438	0.201693985777741
0.439	0.201092183572223
0.44	0.200492210167258
0.441	0.199894058465514
0.442	0.199297721426203
0.443	0.198703192064632
0.444	0.198110463451721
0.445	0.197519528713528
0.446	0.19693038103076
0.447	0.196343013638258
0.448	0.195757419824494
0.449	0.195173592931045
0.45	0.194591526352062
0.451	0.194011213533738
0.452	0.193432647973761
0.452999999999999	0.192855823220772
0.454	0.192280732873805
0.455	0.19170737058174
0.456	0.191135730042734
0.457	0.190565805003665
0.458	0.189997589259569
0.459	0.189431076653068
0.46	0.188866261073808
0.460999999999999	0.188303136457891
0.462	0.187741696787303
0.463	0.187181936089356
0.464	0.186623848436117
0.465	0.186067427943836
0.466	0.185512668772396
0.467	0.184959565124745
0.468	0.184408111246329
0.468999999999999	0.183858301424555
0.47	0.183310129988214
0.471	0.182763591306951
0.472	0.182218679790702
0.473	0.181675389889162
0.474	0.181133716091235
0.475	0.18059365292451
0.476	0.18005519495472
0.476999999999999	0.179518336785217
0.478	0.178983073056456
0.479	0.178449398445469
0.48	0.177917307665357
0.481	0.177386795464784
0.482	0.17685785662747
0.483	0.176330485971697
0.484	0.175804678349819
0.484999999999999	0.175280428647771
0.486	0.17475773178459
0.487	0.174236582711946
0.488	0.173716976413662
0.489	0.173198907905257
0.49	0.172682372233491
0.491	0.172167364475906
0.492	0.171653879740381
0.492999999999999	0.171141913164703
0.494	0.170631459916112
0.495	0.17012251519089
0.496	0.169615074213937
0.497	0.169109132238342
0.498	0.168604684544988
0.499	0.16810172644214
0.5	0.167600253265039
0.500999999999999	0.16710026037553
0.502	0.166601743161651
0.503	0.166104697037271
0.504	0.165609117441705
0.505	0.165114999839348
0.506	0.164622339719309
0.507	0.164131132595062
0.508	0.163641374004081
0.508999999999999	0.163153059507502
0.51	0.162666184689786
0.511	0.162180745158374
0.512	0.161696736543366
0.513	0.161214154497194
0.514	0.160732994694303
0.515	0.160253252830843
0.516	0.159774924624352
0.516999999999999	0.159298005813468
0.518	0.158822492157615
0.519	0.158348379436728
0.52	0.157875663450955
0.521	0.15740434002038
0.522	0.156934404984748
0.523	0.156465854203189
0.524	0.155998683553958
0.524999999999999	0.155532888934169
0.526	0.155068466259536
0.527	0.154605411464129
0.528	0.15414372050012
0.529	0.15368338933754
0.53	0.153224413964047
0.531	0.152766790384687
0.532	0.152310514621664
0.532999999999999	0.151855582714121
0.534	0.151401990717913
0.535	0.150949734705393
0.536	0.150498810765204
0.537	0.150049215002065
0.538	0.149600943536567
0.539	0.149153992504979
0.54	0.148708358059048
0.540999999999999	0.148264036365804
0.542	0.14782102360738
0.543	0.147379315980817
0.544	0.14693890969789
0.545	0.14649980098493
0.546	0.146061986082648
0.547	0.145625461245965
0.548	0.145190222743849
0.548999999999999	0.144756266859146
0.55	0.144323589888422
0.551	0.143892188141811
0.552	0.143462057942852
0.553	0.143033195628345
0.554	0.142605597548207
0.555	0.142179260065316
0.556	0.14175417955538
0.556999999999999	0.141330352406798
0.558	0.140907775020516
0.559	0.140486443809905
0.56	0.140066355200628
0.561	0.139647505630503
0.562	0.139229891549394
0.563	0.138813509419081
0.564	0.138398355713138
0.565	0.137984426916824
0.566	0.137571719526963
0.567	0.137160230051832
0.568	0.136749955011057
0.569	0.1363408909355
0.57	0.135933034367155
0.571	0.13552638185905
0.572	0.135120929975141
0.573	0.134716675290218
0.574	0.134313614389805
0.575	0.13391174387007
0.576	0.133511060337729
0.577	0.133111560409961
0.577999999999999	0.132713240714314
0.579	0.132316097888621
0.58	0.131920128580921
0.581	0.131525329449368
0.582	0.131131697162154
0.583	0.130739228397434
0.584	0.13034791984324
0.585	0.129957768197415
0.585999999999999	0.129568770167532
0.587	0.129180922470824
0.588	0.128794221834114
0.589	0.128408664993749
0.59	0.12802424869552
0.591	0.127640969694613
0.592	0.127258824755533
0.593	0.126877810652039
0.593999999999999	0.126497924167093
0.595	0.126119162092787
0.596	0.125741521230292
0.597	0.125364998389797
0.598	0.124989590390452
0.599	0.124615294060311
0.6	0.124242106236284
0.601	0.123870023764074
0.601999999999999	0.123499043498133
0.603	0.123129162301609
0.604	0.122760377046294
0.605	0.122392684612574
0.606	0.122026081889391
0.607	0.121660565774181
0.608	0.121296133172842
0.609	0.120932780999683
0.609999999999999	0.120570506177378
0.611	0.120209305636928
0.612	0.11984917631762
0.613	0.119490115166978
0.614	0.11913211914073
0.615	0.118775185202768
0.616	0.118419310325105
0.617	0.11806449148784
0.617999999999999	0.117710725679125
0.619	0.11735800989512
0.62	0.117006341139966
0.621	0.116655716425745
0.622	0.116306132772448
0.623	0.115957587207939
0.624	0.115610076767931
0.625	0.115263598495938
0.625999999999999	0.11491814944326
0.627	0.114573726668944
0.628	0.114230327239752
0.629	0.113887948230138
0.63	0.113546586722214
0.631	0.113206239805722
0.632	0.112866904578009
0.633	0.112528578143995
0.633999999999999	0.11219125761615
0.635	0.111854940114468
0.636	0.111519622766438
0.637	0.111185302707018
0.638	0.110851977078614
0.639	0.110519643031054
0.64	0.110188297721563
0.641	0.109857938314739
0.641999999999999	0.109528561982531
0.643	0.109200165904216
0.644	0.108872747266379
0.645	0.10854630326288
0.646	0.108220831094849
0.647	0.107896327970653
0.648	0.107572791105878
0.649	0.107250217723308
0.649999999999999	0.106928605052908
0.651	0.106607950331796
0.652	0.106288250804234
0.653	0.105969503721603
0.654	0.105651706342377
0.655	0.105334855932119
0.656	0.105018949763453
0.657	0.104703985116045
0.657999999999999	0.104389959276588
0.659	0.104076869538787
0.66	0.103764713203333
0.661	0.103453487577896
0.662	0.103143189977098
0.663	0.102833817722504
0.664	0.102525368142603
0.665	0.102217838572788
0.665999999999999	0.101911226355345
0.667	0.101605528839435
0.668	0.101300743381076
0.669	0.10099686734313
0.67	0.100693898095289
0.671	0.100391833014054
0.672	0.100090669482725
0.673	0.099790404891386
0.673999999999999	0.0994910366368864
0.675	0.0991925621228287
0.676	0.0988949787595556
0.677	0.0985982839641307
0.678	0.0983024751603318
0.679	0.0980075497786287
0.68	0.0977135052561741
0.681	0.0974203390367884
0.681999999999999	0.0971280485709476
0.683	0.0968366313157639
0.684	0.0965460847349818
0.685	0.0962564062989565
0.686	0.0959675934846418
0.687	0.095679643775581
0.688	0.0953925546618907
0.689	0.0951063236402465
0.69	0.0948209482138734
0.691	0.0945364258925307
0.692	0.0942527541924991
0.693	0.0939699306365699
0.694	0.0936879527540296
0.695	0.0934068180806499
0.696	0.0931265241586729
0.697	0.0928470685368
0.698	0.0925684487701795
0.699	0.092290662420395
0.7	0.0920137070554501
0.701	0.0917375802497586
0.702	0.0914622795841347
0.703	0.0911878026457724
0.704	0.0909141470282447
0.705	0.0906413103314831
0.706	0.0903692901617686
0.707	0.0900980841317205
0.708	0.0898276898602821
0.709	0.0895581049727123
0.71	0.0892893271005685
0.710999999999999	0.0890213538817023
0.712	0.0887541829602383
0.713	0.0884878119865716
0.714	0.0882222386173514
0.715	0.0879574605154661
0.716	0.0876934753500396
0.717	0.0874302807964144
0.718	0.0871678745361382
0.718999999999999	0.0869062542569571
0.72	0.0866454176528029
0.721	0.0863853624237769
0.722	0.0861260862761468
0.723	0.0858675869223258
0.724	0.0856098620808669
0.725	0.0853529094764507
0.726	0.0850967268398732
0.726999999999999	0.084841311908032
0.728	0.0845866624239207
0.729	0.0843327761366105
0.73	0.084079650801243
0.731	0.0838272841790179
0.732	0.0835756740371812
0.733	0.0833248181490129
0.734	0.0830747142938184
0.734999999999999	0.0828253602569134
0.736	0.0825767538296137
0.737	0.0823288928092266
0.738	0.0820817749990344
0.739	0.0818353982082867
0.74	0.081589760252188
0.741	0.0813448589518848
0.742	0.0811006921344583
0.742999999999999	0.0808572576329062
0.744	0.0806145532861365
0.745	0.0803725769389561
0.746	0.0801313264420572
0.747	0.0798907996520045
0.748	0.0796509944312274
0.749	0.0794119086480077
0.75	0.0791735401764639
0.750999999999999	0.0789358868965478
0.752	0.0786989466940242
0.753	0.0784627174604645
0.754	0.0782271970932359
0.755	0.0779923834954873
0.756	0.077758274576136
0.757	0.0775248682498628
0.758	0.0772921624370954
0.758999999999999	0.0770601550639957
0.76	0.0768288440624529
0.761	0.0765982273700692
0.762	0.0763683029301482
0.763	0.0761390686916846
0.764	0.0759105226093509
0.765	0.0756826626434861
0.766	0.0754554867600875
0.766999999999999	0.0752289929307944
0.768	0.0750031791328777
0.769	0.0747780433492323
0.77	0.0745535835683591
0.771	0.0743297977843573
0.772	0.0741066839969144
0.773	0.0738842402112891
0.774	0.0736624644383047
0.774999999999999	0.0734413546943361
0.776	0.0732209090012954
0.777	0.0730011253866241
0.778	0.0727820018832803
0.779	0.0725635365297249
0.78	0.0723457273699132
0.781	0.072128572453281
0.782	0.071912069834733
0.782999999999999	0.0716962175746333
0.784	0.0714810137387899
0.785	0.0712664563984464
0.786	0.0710525436302685
0.787	0.0708392735163336
0.788	0.070626644144118
0.789	0.0704146536064847
0.79	0.0702033000016736
0.790999999999999	0.0699925814332871
0.792	0.0697824960102818
0.793	0.0695730418469537
0.794	0.0693642170629269
0.795	0.0691560197831435
0.796	0.0689484481378506
0.797	0.0687415002625896
0.798	0.0685351742981811
0.798999999999999	0.0683294683907198
0.8	0.0681243806915525
0.801	0.0679199093572797
0.802	0.0677160525497304
0.803	0.0675128084359594
0.804	0.0673101751882313
0.805	0.0671081509840115
0.806	0.066906734005951
0.806999999999999	0.0667059224418789
0.808	0.0665057144847839
0.809	0.0663061083328109
0.81	0.0661071021892438
0.811	0.0659086942624943
0.812	0.0657108827660904
0.813	0.0655136659186676
0.814	0.0653170419439504
0.815	0.0651210090707479
0.816	0.0649255655329362
0.817	0.0647307095694517
0.818	0.0645364394242739
0.819	0.0643427533464185
0.82	0.0641496495899217
0.821	0.0639571264138314
0.822	0.0637651820821932
0.823	0.0635738148640402
0.824	0.0633830230333807
0.825	0.0631928048691847
0.826	0.0630031586553755
0.827	0.0628140826808151
0.828	0.062625575239294
0.829	0.0624376346295174
0.83	0.0622502591550962
0.831	0.062063447124534
0.832	0.0618771968512134
0.833	0.0616915066533875
0.834	0.0615063748541668
0.835	0.0613217997815058
0.835999999999999	0.0611377797681946
0.837	0.0609543131518427
0.838	0.0607713982748726
0.839	0.0605890334845036
0.84	0.0604072171327419
0.841	0.0602259475763685
0.842	0.0600452231769299
0.843	0.0598650423007199
0.843999999999999	0.059685403318776
0.845	0.0595063046068619
0.846	0.0593277445454581
0.847	0.059149721519751
0.848	0.0589722339196173
0.849	0.0587952801396177
0.85	0.0586188585789819
0.851	0.0584429676415976
0.851999999999999	0.0582676057359987
0.853	0.0580927712753527
0.854	0.0579184626774529
0.855	0.0577446783647018
0.856	0.0575714167641033
0.857	0.0573986763072488
0.858	0.0572264554303057
0.859	0.0570547525740071
0.859999999999999	0.0568835661836405
0.861	0.0567128947090345
0.862	0.0565427366045477
0.863	0.0563730903290581
0.864	0.0562039543459503
0.865	0.0560353271231059
0.866	0.0558672071328888
0.867	0.0556995928521372
0.867999999999999	0.0555324827621506
0.869	0.0553658753486774
0.87	0.0551997691019037
0.871	0.0550341625164451
0.872	0.0548690540913284
0.873	0.0547044423299878
0.874	0.0545403257402493
0.875	0.0543767028343178
0.875999999999999	0.0542135721287718
0.877	0.0540509321445448
0.878	0.0538887814069173
0.879	0.0537271184455071
0.88	0.0535659417942561
0.881	0.0534052499914183
0.882	0.0532450415795478
0.883	0.0530853151054915
0.883999999999999	0.0529260691203748
0.885	0.0527673021795901
0.886	0.052609012842786
0.887	0.0524511996738571
0.888	0.0522938612409306
0.889	0.0521369961163583
0.89	0.0519806028767016
0.891	0.051824680102724
0.891999999999999	0.0516692263793775
0.893	0.051514240295791
0.894	0.0513597204452623
0.895	0.0512056654252423
0.896	0.0510520738373292
0.897	0.0508989442872532
0.898	0.0507462753848668
0.899	0.0505940657441346
0.899999999999999	0.0504423139831217
0.901	0.050291018723981
0.902	0.0501401785929454
0.903	0.0499897922203152
0.904	0.0498398582404446
0.905	0.0496903752917351
0.906	0.0495413420166235
0.907	0.0493927570615671
0.907999999999999	0.0492446190770381
0.909	0.0490969267175105
0.91	0.0489496786414466
0.911	0.0488028735112915
0.912	0.0486565099934579
0.913	0.0485105867583162
0.914	0.0483651024801864
0.915	0.0482200558373226
0.915999999999999	0.0480754455119066
0.917	0.0479312701900345
0.918	0.0477875285617069
0.919	0.0476442193208177
0.92	0.0475013411651448
0.921	0.0473588927963383
0.922	0.0472168729199084
0.923	0.0470752802452189
0.923999999999999	0.0469341134854709
0.925	0.0467933713576968
0.926	0.0466530525827498
0.927	0.0465131558852891
0.928	0.0463736799937734
0.929	0.0462346236404486
0.93	0.0460959855613371
0.931	0.045957764496229
0.931999999999999	0.0458199591886707
0.933	0.0456825683859517
0.934	0.0455455908390995
0.935	0.0454090253028654
0.936	0.0452728705357157
0.937	0.0451371252998181
0.938	0.0450017883610394
0.939	0.0448668584889234
0.94	0.0447323344566914
0.941	0.0445982150412259
0.942	0.0444644990230622
0.943	0.0443311851863781
0.944	0.044198272318982
0.945	0.0440657592123067
0.946	0.0439336446613937
0.947	0.0438019274648886
0.948	0.0436706064250265
0.949	0.0435396803476243
0.95	0.0434091480420703
0.951	0.0432790083213138
0.952	0.0431492600018546
0.953	0.0430199019037336
0.954	0.0428909328505225
0.955	0.0427623516693136
0.956	0.0426341571907108
0.957	0.042506348248819
0.958	0.0423789236812333
0.959	0.0422518823290302
0.96	0.0421252230367577
0.960999999999999	0.0419989446524256
0.962	0.0418730460274932
0.963	0.0417475260168634
0.964	0.04162238347887
0.965	0.0414976172752695
0.966	0.0413732262712294
0.967	0.0412492093353225
0.968	0.0411255653395096
0.968999999999999	0.0410022931591398
0.97	0.0408793916729328
0.971	0.0407568597629709
0.972	0.0406346963146946
0.973	0.0405129002168843
0.974	0.0403914703616582
0.975	0.0402704056444597
0.976	0.0401497049640467
0.976999999999999	0.0400293672224838
0.978	0.0399093913251326
0.979	0.0397897761806418
0.98	0.0396705207009375
0.981	0.0395516238012156
0.982	0.0394330843999289
0.983	0.0393149014187798
0.984	0.0391970737827142
0.984999999999999	0.0390796004199038
0.986	0.0389624802617446
0.987	0.0388457122428446
0.988	0.0387292953010148
0.989	0.0386132283772584
0.99	0.0384975104157647
0.991	0.0383821403638959
0.992	0.0382671171721818
0.992999999999999	0.0381524397943088
0.994	0.0380381071871096
0.995	0.0379241183105571
0.996	0.0378104721277518
0.997	0.037697167604915
0.998	0.0375842037113794
0.999	0.0374715794195801
1	0.0373592937050433
1.001	0.037247345546382
1.002	0.0371357339252824
1.003	0.037024457826496
1.004	0.0369135162378337
1.005	0.0368029081501535
1.006	0.0366926325573527
1.007	0.0365826884563584
1.008	0.0364730748471208
1.009	0.0363637907326007
1.01	0.0362548351187654
1.011	0.0361462070145752
1.012	0.0360379054319779
1.013	0.0359299293858983
1.014	0.0358222778942301
1.015	0.0357149499778286
1.016	0.0356079446604992
1.017	0.0355012609689899
1.018	0.0353948979329837
1.019	0.0352888545850897
1.02	0.0351831299608324
1.021	0.0350777230986457
1.022	0.0349726330398646
1.023	0.0348678588287133
1.024	0.0347633995123005
1.025	0.0346592541406082
1.026	0.0345554217664841
1.027	0.0344519014456351
1.028	0.0343486922366159
1.029	0.0342457932008214
1.03	0.0341432034024802
1.031	0.0340409219086445
1.032	0.0339389477891796
1.033	0.0338372801167623
1.034	0.0337359179668651
1.035	0.033634860417753
1.036	0.0335341065504723
1.037	0.033433655448845
1.038	0.0333335061994577
1.039	0.0332336578916557
1.04	0.0331341096175332
1.041	0.0330348604719275
1.042	0.0329359095524079
1.043	0.0328372559592692
1.044	0.0327388987955256
1.045	0.0326408371668961
1.046	0.0325430701818066
1.047	0.0324455969513709
1.048	0.032348416589392
1.049	0.032251528212347
1.05	0.0321549309393843
1.051	0.0320586238923136
1.052	0.031962606195597
1.053	0.0318668769763429
1.054	0.0317714353642969
1.055	0.0316762804918359
1.056	0.0315814114939568
1.057	0.0314868275082723
1.058	0.0313925276750006
1.059	0.0312985111369584
1.06	0.0312047770395554
1.061	0.0311113245307822
1.062	0.0310181527612052
1.063	0.030925260883962
1.064	0.0308326480547453
1.065	0.0307403134318037
1.066	0.0306482561759295
1.067	0.0305564754504545
1.068	0.0304649704212377
1.069	0.0303737402566618
1.07	0.0302827841276231
1.071	0.0301921012075276
1.072	0.030101690672278
1.073	0.0300115517002708
1.074	0.0299216834723885
1.075	0.0298320851719889
1.076	0.0297427559849005
1.077	0.029653695099415
1.078	0.0295649017062792
1.079	0.0294763749986873
1.08	0.0293881141722748
1.081	0.0293001184251098
1.082	0.0292123869576869
1.083	0.0291249189729196
1.084	0.0290377136761321
1.085	0.0289507702750532
1.086	0.0288640879798095
1.087	0.0287776660029161
1.088	0.0286915035592731
1.089	0.0286055998661541
1.09	0.0285199541432007
1.091	0.0284345656124193
1.092	0.0283494334981659
1.093	0.0282645570271474
1.094	0.0281799354284097
1.095	0.0280955679333308
1.096	0.0280114537756166
1.097	0.027927592191291
1.098	0.0278439824186905
1.099	0.0277606236984564
1.1	0.0276775152735288
1.101	0.0275946563891393
1.102	0.0275120462928033
1.103	0.0274296842343151
1.104	0.0273475694657392
1.105	0.0272657012414034
1.106	0.0271840788178936
1.107	0.0271027014540451
1.108	0.0270215684109387
1.109	0.02694067895189
1.11	0.0268600323424457
1.111	0.026779627850376
1.112	0.0266994647456672
1.113	0.0266195423005173
1.114	0.0265398597893249
1.115	0.0264604164886879
1.116	0.0263812116773935
1.117	0.0263022446364113
1.118	0.0262235146488905
1.119	0.0261450210001484
1.12	0.0260667629776669
1.121	0.0259887398710849
1.122	0.0259109509721929
1.123	0.0258333955749253
1.124	0.0257560729753542
1.125	0.0256789824716837
1.126	0.0256021233642426
1.127	0.0255254949554777
1.128	0.0254490965499498
1.129	0.0253729274543224
1.13	0.0252969869773616
1.131	0.0252212744299256
1.132	0.0251457891249585
1.133	0.025070530377485
1.134	0.0249954975046067
1.135	0.0249206898254892
1.136	0.0248461066613628
1.137	0.0247717473355121
1.138	0.0246976111732702
1.139	0.0246236975020153
1.14	0.0245500056511605
1.141	0.0244765349521512
1.142	0.0244032847384563
1.143	0.0243302543455641
1.144	0.0242574431109743
1.145	0.0241848503741938
1.146	0.024112475476729
1.147	0.0240403177620814
1.148	0.0239683765757402
1.149	0.0238966512651754
1.15	0.023825141179836
1.151	0.0237538456711385
1.152	0.0236827640924648
1.153	0.023611895799156
1.154	0.0235412401485029
1.155	0.0234707964997453
1.156	0.0234005642140621
1.157	0.0233305426545677
1.158	0.0232607311863036
1.159	0.0231911291762372
1.16	0.0231217359932503
1.161	0.0230525510081371
1.162	0.0229835735935972
1.163	0.0229148031242307
1.164	0.0228462389765304
1.165	0.0227778805288782
1.166	0.0227097271615397
1.167	0.0226417782566538
1.168	0.0225740331982336
1.169	0.0225064913721573
1.17	0.022439152166162
1.171	0.0223720149698393
1.172	0.02230507917463
1.173	0.0222383441738174
1.174	0.0221718093625217
1.175	0.022105474137695
1.176	0.022039337898117
1.177	0.0219734000443872
1.178	0.0219076599789189
1.179	0.0218421171059378
1.18	0.0217767708314718
1.181	0.0217116205633473
1.182	0.0216466657111858
1.183	0.0215819056863957
1.184	0.021517339902166
1.185	0.0214529677734666
1.186	0.0213887887170351
1.187	0.0213248021513781
1.188	0.0212610074967607
1.189	0.0211974041752061
1.19	0.0211339916104847
1.191	0.0210707692281147
1.192	0.021007736455352
1.193	0.0209448927211879
1.194	0.0208822374563411
1.195	0.0208197700932552
1.196	0.0207574900660935
1.197	0.0206953968107304
1.198	0.0206334897647502
1.199	0.0205717683674383
1.2	0.0205102320597792
1.201	0.0204488802844509
1.202	0.0203877124858159
1.203	0.0203267281099218
1.204	0.0202659266044923
1.205	0.0202053074189238
1.206	0.0201448700042784
1.207	0.0200846138132816
1.208	0.0200245383003155
1.209	0.0199646429214135
1.21	0.0199049271342563
1.211	0.0198453903981668
1.212	0.0197860321741046
1.213	0.0197268519246603
1.214	0.0196678491140533
1.215	0.019609023208123
1.216	0.0195503736743269
1.217	0.0194918999817351
1.218	0.019433601601024
1.219	0.019375478004474
1.22	0.0193175286659598
1.221	0.0192597530609514
1.222	0.0192021506665075
1.223	0.0191447209612667
1.224	0.0190874634254465
1.225	0.0190303775408414
1.226	0.018973462790809
1.227	0.0189167186602747
1.228	0.0188601446357206
1.229	0.0188037402051859
1.23	0.0187475048582556
1.231	0.0186914380860632
1.232	0.0186355393812795
1.233	0.018579808238113
1.234	0.0185242441523019
1.235	0.0184688466211109
1.236	0.0184136151433253
1.237	0.0183585492192492
1.238	0.0183036483506972
1.239	0.0182489120409927
1.24	0.0181943397949611
1.241	0.0181399311189279
1.242	0.0180856855207108
1.243	0.018031602509619
1.244	0.0179776815964438
1.245	0.0179239222934594
1.246	0.0178703241144146
1.247	0.0178168865745306
1.248	0.0177636091904937
1.249	0.017710491480455
1.25	0.0176575329640214
1.251	0.0176047331622546
1.252	0.0175520915976658
1.253	0.0174996077942093
1.254	0.017447281277281
1.255	0.0173951115737129
1.256	0.0173430982117674
1.257	0.0172912407211354
1.258	0.0172395386329296
1.259	0.0171879914796828
1.26	0.0171365987953397
1.261	0.0170853601152574
1.262	0.0170342749761969
1.263	0.0169833429163213
1.264	0.0169325634751901
1.265	0.0168819361937568
1.266	0.0168314606143626
1.267	0.0167811362807337
1.268	0.016730962737975
1.269	0.0166809395325703
1.27	0.0166310662123719
1.271	0.0165813423266019
1.272	0.0165317674258451
1.273	0.0164823410620456
1.274	0.0164330627885018
1.275	0.0163839321598656
1.276	0.0163349487321327
1.277	0.0162861120626441
1.278	0.0162374217100774
1.279	0.0161888772344473
1.28	0.0161404781970977
1.281	0.0160922241606988
1.282	0.0160441146892433
1.283	0.0159961493480432
1.284	0.0159483277037247
1.285	0.0159006493242236
1.286	0.0158531137787841
1.287	0.0158057206379504
1.288	0.0157584694735671
1.289	0.0157113598587728
1.29	0.0156643913679969
1.291	0.0156175635769548
1.292	0.0155708760626461
1.293	0.0155243284033479
1.294	0.015477920178613
1.295	0.0154316509692657
1.296	0.0153855203573959
1.297	0.0153395279263595
1.298	0.0152936732607695
1.299	0.0152479559464963
1.3	0.0152023755706611
1.301	0.0151569317216336
1.302	0.0151116239890278
1.303	0.015066451963699
1.304	0.0150214152377375
1.305	0.0149765134044678
1.306	0.0149317460584438
1.307	0.0148871127954436
1.308	0.014842613212468
1.309	0.014798246907736
1.31	0.0147540134806812
1.311	0.0147099125319458
1.312	0.0146659436633805
1.313	0.0146221064780403
1.314	0.0145784005801773
1.315	0.0145348255752411
1.316	0.0144913810698741
1.317	0.014448066671906
1.318	0.0144048819903518
1.319	0.0143618266354089
1.32	0.0143189002184516
1.321	0.0142761023520301
1.322	0.0142334326498618
1.323	0.0141908907268352
1.324	0.0141484761990006
1.325	0.0141061886835679
1.326	0.0140640277989039
1.327	0.0140219931645291
1.328	0.0139800844011125
1.329	0.01393830113047
1.33	0.0138966429755593
1.331	0.0138551095604765
1.332	0.0138137005104555
1.333	0.0137724154518603
1.334	0.0137312540121843
1.335	0.0136902158200454
1.336	0.0136493005051851
1.337	0.0136085076984604
1.338	0.0135678370318466
1.339	0.0135272881384282
1.34	0.0134868606523989
1.341	0.0134465542090565
1.342	0.013406368444802
1.343	0.0133663029971324
1.344	0.0133263575046401
1.345	0.0132865316070097
1.346	0.0132468249450135
1.347	0.0132072371605086
1.348	0.0131677678964341
1.349	0.0131284167968061
1.35	0.0130891835067164
1.351	0.0130500676723295
1.352	0.0130110689408766
1.353	0.0129721869606552
1.354	0.0129334213810233
1.355	0.0128947718523996
1.356	0.0128562380262575
1.357	0.0128178195551218
1.358	0.012779516092568
1.359	0.0127413272932152
1.36	0.0127032528127279
1.361	0.0126652923078076
1.362	0.0126274454361939
1.363	0.0125897118566597
1.364	0.0125520912290061
1.365	0.0125145832140632
1.366	0.0124771874736835
1.367	0.012439903670741
1.368	0.0124027314691274
1.369	0.0123656705337485
1.37	0.0123287205305211
1.371	0.0122918811263713
1.372	0.0122551519892298
1.373	0.0122185327880296
1.374	0.0121820231927032
1.375	0.0121456228741786
1.376	0.0121093315043787
1.377	0.0120731487562139
1.378	0.0120370743035823
1.379	0.0120011078213681
1.38	0.0119652489854338
1.381	0.0119294974726226
1.382	0.0118938529607516
1.383	0.0118583151286087
1.384	0.0118228836559533
1.385	0.0117875582235097
1.386	0.0117523385129659
1.387	0.0117172242069704
1.388	0.0116822149891296
1.389	0.011647310544003
1.39	0.0116125105571031
1.391	0.0115778147148912
1.392	0.0115432227047734
1.393	0.0115087342150996
1.394	0.0114743489351595
1.395	0.0114400665551806
1.396	0.0114058867663241
1.397	0.0113718092606843
1.398	0.0113378337312816
1.399	0.0113039598720651
1.4	0.0112701873779048
1.401	0.0112365159445933
1.402	0.011202945268838
1.403	0.0111694750482637
1.404	0.0111361049814058
1.405	0.0111028347677089
1.406	0.0110696641075234
1.407	0.011036592702105
1.408	0.0110036202536099
1.409	0.0109707464650913
1.41	0.0109379710404988
1.411	0.0109052936846749
1.412	0.010872714103351
1.413	0.0108402320031469
1.414	0.0108078470915673
1.415	0.0107755590769981
1.416	0.0107433676687034
1.417	0.0107112725768267
1.418	0.0106792735123828
1.419	0.0106473701872595
1.42	0.0106155623142127
1.421	0.0105838496068629
1.422	0.0105522317796964
1.423	0.0105207085480579
1.424	0.010489279628152
1.425	0.0104579447370383
1.426	0.010426703592629
1.427	0.0103955559136863
1.428	0.0103645014198205
1.429	0.0103335398314887
1.43	0.0103026708699868
1.431	0.0102718942574548
1.432	0.0102412097168679
1.433	0.0102106169720365
1.434	0.0101801157476034
1.435	0.0101497057690425
1.436	0.0101193867626528
1.437	0.0100891584555606
1.438	0.010059020575713
1.439	0.0100289728518773
1.44	0.00999901501363776
1.441	0.00996914679139538
1.442	0.00993936791636119
1.443	0.00990967812055676
1.444	0.00988007713681238
1.445	0.00985056469876233
1.446	0.00982114054084349
1.447	0.00979180439829286
1.448	0.0097625560071456
1.449	0.00973339510423255
1.45	0.00970432142717581
1.451	0.00967533471438942
1.452	0.00964643470507498
1.453	0.00961762113921971
1.454	0.00958889375759497
1.455	0.00956025230175195
1.456	0.00953169651402119
1.457	0.00950322613750842
1.458	0.00947484091609407
1.459	0.00944654059443006
1.46	0.00941832491793726
1.461	0.00939019363280347
1.462	0.00936214648598077
1.463	0.00933418322518298
1.464	0.00930630359888496
1.465	0.00927850735631808
1.466	0.00925079424746977
1.467	0.00922316402308021
1.468	0.00919561643463951
1.469	0.00916815123438708
1.47	0.00914076817530785
1.471	0.00911346701113103
1.472	0.0090862474963278
1.473	0.00905910938610777
1.474	0.00903205243641769
1.475	0.00900507640394121
1.476	0.00897818104609138
1.477	0.00895136612101366
1.478	0.00892463138758282
1.479	0.00889797660539737
1.48	0.00887140153478083
1.481	0.00884490593677689
1.482	0.0088184895731509
1.483	0.00879215220638463
1.484	0.00876589359967428
1.485	0.00873971351692948
1.486	0.0087136117227703
1.487	0.00868758798252534
1.488	0.00866164206223119
1.489	0.0086357737286259
1.49	0.00860998274915192
1.491	0.00858426889195141
1.492	0.00855863192586281
1.493	0.00853307162042405
1.494	0.00850758774586113
1.495	0.00848218007309764
1.496	0.00845684837374194
1.497	0.00843159242009273
1.498	0.0084064119851327
1.499	0.00838130684252858
1.5	0.00835627676662731
1.501	0.00833132153245431
1.502	0.00830644091571597
1.503	0.00828163469278764
1.504	0.00825690264072299
1.505	0.00823224453724325
1.506	0.00820766016074115
1.507	0.00818314929027286
1.508	0.00815871170556282
1.509	0.00813434718699602
1.51	0.00811005551562016
1.511	0.00808583647313976
1.512	0.00806168984191658
1.513	0.00803761540496883
1.514	0.00801361294596559
1.515	0.00798968224922769
1.516	0.00796582309972516
1.517	0.00794203528307402
1.518	0.00791831858553671
1.519	0.00789467279401634
1.52	0.00787109769605954
1.521	0.00784759307985017
1.522	0.00782415873421149
1.523	0.0078007944485996
1.524	0.00777750001310495
1.525	0.00775427521844974
1.526	0.00773111985598496
1.527	0.00770803371769013
1.528	0.00768501659616949
1.529	0.00766206828465221
1.53	0.00763918857698764
1.531	0.0076163772676473
1.532	0.00759363415171821
1.533	0.00757095902490668
1.534	0.0075483516835313
1.535	0.00752581192452451
1.536	0.00750333954542814
1.537	0.00748093434439323
1.538	0.00745859612017952
1.539	0.00743632467214939
1.54	0.00741411980026985
1.541	0.0073919813051091
1.542	0.00736990898783596
1.543	0.00734790265021612
1.544	0.00732596209461167
1.545	0.00730408712397823
1.546	0.00728227754186495
1.547	0.00726053315241149
1.548	0.00723885376034616
1.549	0.00721723917098394
1.55	0.0071956891902254
1.551	0.00717420362455545
1.552	0.00715278228103988
1.553	0.00713142496732466
1.554	0.00711013149163442
1.555	0.00708890166276965
1.556	0.0070677352901064
1.557	0.00704663218359303
1.558	0.00702559215375009
1.559	0.00700461501166616
1.56	0.00698370056900033
1.561	0.00696284863797414
1.562	0.00694205903137679
1.563	0.00692133156255947
1.564	0.00690066604543238
1.565	0.00688006229446847
1.566	0.00685952012469448
1.567	0.00683903935169583
1.568	0.00681861979161302
1.569	0.00679826126113392
1.57	0.00677796357750426
1.571	0.00675772655851337
1.572	0.00673755002250265
1.573	0.00671743378835477
1.574	0.00669737767550116
1.575	0.00667738150391217
1.576	0.00665744509410204
1.577	0.0066375682671227
1.578	0.00661775084456384
1.579	0.00659799264855332
1.58	0.00657829350174932
1.581	0.00655865322734706
1.582	0.0065390716490703
1.583	0.00651954859117509
1.584	0.00650008387844203
1.585	0.00648067733618096
1.586	0.00646132879022543
1.587	0.00644203806693278
1.588	0.00642280499318115
1.589	0.00640362939637018
1.59	0.00638451110441629
1.591	0.0063654499457545
1.592	0.00634644574933418
1.593	0.00632749834461899
1.594	0.00630860756158524
1.595	0.006289773230719
1.596	0.00627099518301688
1.597	0.00625227324998157
1.598	0.0062336072636231
1.599	0.00621499705645534
1.6	0.00619644246149653
1.601	0.00617794331226473
1.602	0.0061594994427796
1.603	0.00614111068755741
1.604	0.00612277688161367
1.605	0.00610449786045808
1.606	0.00608627346009483
1.607	0.00606810351702025
1.608	0.0060499878682222
1.609	0.00603192635117811
1.61	0.00601391880385305
1.611	0.00599596506469824
1.612	0.00597806497265174
1.613	0.00596021836713345
1.614	0.00594242508804699
1.615	0.00592468497577581
1.616	0.00590699787118287
1.617	0.00588936361560832
1.618	0.00587178205087091
1.619	0.0058542530192619
1.62	0.00583677636354696
1.621	0.00581935192696437
1.622	0.00580197955322304
1.623	0.00578465908649972
1.624	0.00576739037144125
1.625	0.00575017325315863
1.626	0.00573300757723061
1.627	0.0057158931896969
1.628	0.00569882993706039
1.629	0.00568181766628462
1.63	0.0056648562247944
1.631	0.00564794546046943
1.632	0.00563108522164957
1.633	0.005614275357126
1.634	0.00559751571614697
1.635	0.00558080614841183
1.636	0.005564146504072
1.637	0.00554753663372776
1.638	0.00553097638842903
1.639	0.0055144656196715
1.64	0.00549800417939705
1.641	0.00548159191999209
1.642	0.00546522869428745
1.643	0.00544891435555284
1.644	0.00543264875750038
1.645	0.00541643175428075
1.646	0.0054002632004837
1.647	0.00538414295113221
1.648	0.00536807086168756
1.649	0.0053520467880428
1.65	0.00533607058652497
1.651	0.00532014211389087
1.652	0.00530426122732808
1.653	0.00528842778445249
1.654	0.00527264164330765
1.655	0.00525690266236278
1.656	0.00524121070051098
1.657	0.00522556561707088
1.658	0.00520996727178058
1.659	0.00519441552480171
1.66	0.00517891023671357
1.661	0.00516345126851514
1.662	0.00514803848162138
1.663	0.00513267173786358
1.664	0.00511735089948806
1.665	0.00510207582915279
1.666	0.00508684638993029
1.667	0.00507166244530244
1.668	0.00505652385916111
1.669	0.00504143049580541
1.67	0.00502638221994334
1.671	0.00501137889668746
1.672	0.0049964203915559
1.673	0.00498150657046903
1.674	0.00496663729975144
1.675	0.0049518124461273
1.676	0.00493703187672068
1.677	0.00492229545905454
1.678	0.00490760306104876
1.679	0.00489295455102046
1.68	0.00487834979768076
1.681	0.00486378867013526
1.682	0.00484927103788191
1.683	0.00483479677080978
1.684	0.00482036573919886
1.685	0.00480597781371861
1.686	0.00479163286542494
1.687	0.00477733076576148
1.688	0.00476307138655763
1.689	0.0047488546000265
1.69	0.00473468027876567
1.691	0.00472054829575252
1.692	0.00470645852434837
1.693	0.00469241083829197
1.694	0.0046784051117027
1.695	0.00466444121907528
1.696	0.00465051903528269
1.697	0.00463663843557216
1.698	0.00462279929556553
1.699	0.00460900149125754
1.7	0.00459524489901419
1.701	0.00458152939557321
1.702	0.00456785485804123
1.703	0.00455422116389403
1.704	0.00454062819097401
1.705	0.00452707581749001
1.706	0.00451356392201774
1.707	0.00450009238349458
1.708	0.00448666108122242
1.709	0.0044732698948633
1.71	0.0044599187044434
1.711	0.00444660739034552
1.712	0.00443333583331207
1.713	0.0044201039144437
1.714	0.00440691151519712
1.715	0.00439375851738344
1.716	0.00438064480317013
1.717	0.00436757025507639
1.718	0.00435453475597436
1.719	0.00434153818908634
1.72	0.00432858043798567
1.721	0.00431566138659523
1.722	0.00430278091918557
1.723	0.00428993892037166
1.724	0.00427713527511786
1.725	0.00426436986873258
1.726	0.00425164258686683
1.727	0.00423895331551538
1.728	0.00422630194101359
1.729	0.00421368835003944
1.73	0.00420111242960908
1.731	0.00418857406707851
1.732	0.00417607315013913
1.733	0.00416360956682205
1.734	0.00415118320549135
1.735	0.00413879395484784
1.736	0.00412644170392451
1.737	0.00411412634208719
1.738	0.00410184775903433
1.739	0.00408960584479268
1.74	0.00407740048972172
1.741	0.00406523158450678
1.742	0.00405309902016282
1.743	0.00404100268802932
1.744	0.0040289424797747
1.745	0.00401691828738726
1.746	0.00400493000318358
1.747	0.00399297751980077
1.748	0.00398106073019788
1.749	0.00396917952765541
1.75	0.00395733380577279
1.751	0.00394552345846877
1.752	0.00393374837997895
1.753	0.00392200846485824
1.754	0.00391030360797617
1.755	0.00389863370451626
1.756	0.00388699864997788
1.757	0.00387539834017214
1.758	0.00386383267122381
1.759	0.00385230153956728
1.76	0.00384080484194826
1.761	0.0038293424754221
1.762	0.00381791433735101
1.763	0.00380652032540807
1.764	0.00379516033756899
1.765	0.00378383427211737
1.766	0.00377254202764155
1.767	0.00376128350303306
1.768	0.00375005859748612
1.769	0.00373886721049799
1.77	0.00372770924186705
1.771	0.00371658459169066
1.772	0.00370549316036661
1.773	0.00369443484859011
1.774	0.00368340955735524
1.775	0.00367241718795053
1.776	0.00366145764196346
1.777	0.0036505308212722
1.778	0.00363963662805333
1.779	0.00362877496477332
1.78	0.00361794573419127
1.781	0.00360714883935864
1.782	0.00359638418361663
1.783	0.00358565167059666
1.784	0.00357495120421714
1.785	0.00356428268868636
1.786	0.00355364602849839
1.787	0.00354304112843318
1.788	0.00353246789355655
1.789	0.00352192622921843
1.79	0.00351141604105332
1.791	0.00350093723497535
1.792	0.00349048971718346
1.793	0.0034800733941569
1.794	0.00346968817265425
1.795	0.00345933395971365
1.796	0.00344901066265191
1.797	0.00343871818906316
1.798	0.00342845644681888
1.799	0.00341822534406522
1.8	0.00340802478922486
1.801	0.00339785469099407
1.802	0.00338771495834278
1.803	0.00337760550051291
1.804	0.00336752622701852
1.805	0.00335747704764477
1.806	0.00334745787244839
1.807	0.00333746861175299
1.808	0.00332750917615121
1.809	0.00331757947650535
1.81	0.00330767942394217
1.811	0.00329780892985676
1.812	0.00328796790590768
1.813	0.00327815626401984
1.814	0.00326837391638002
1.815	0.0032586207754387
1.816	0.00324889675391005
1.817	0.00323920176476711
1.818	0.00322953572124418
1.819	0.00321989853683768
1.82	0.00321029012529928
1.821	0.00320071040064174
1.822	0.00319115927713398
1.823	0.00318163666930238
1.824	0.00317214249192865
1.825	0.00316267666004966
1.826	0.00315323908895737
1.827	0.00314382969419658
1.828	0.00313444839156518
1.829	0.00312509509711278
1.83	0.00311576972714178
1.831	0.00310647219820281
1.832	0.00309720242709932
1.833	0.00308796033088055
1.834	0.00307874582684642
1.835	0.00306955883254478
1.836	0.00306039926576751
1.837	0.00305126704455527
1.838	0.00304216208719366
1.839	0.00303308431221061
1.84	0.00302403363838222
1.841	0.00301500998472348
1.842	0.00300601327049421
1.843	0.0029970434151958
1.844	0.00298810033856955
1.845	0.00297918396059804
1.846	0.00297029420150263
1.847	0.0029614309817444
1.848	0.00295259422202077
1.849	0.00294378384326932
1.85	0.00293499976666178
1.851	0.00292624191360702
1.852	0.00291751020574837
1.853	0.00290880456496456
1.854	0.00290012491336822
1.855	0.00289147117330446
1.856	0.00288284326735011
1.857	0.00287424111831658
1.858	0.0028656646492432
1.859	0.00285711378340092
1.86	0.00284858844429081
1.861	0.00284008855564177
1.862	0.0028316140414123
1.863	0.00282316482578715
1.864	0.00281474083317856
1.865	0.00280634198822649
1.866	0.00279796821579337
1.867	0.00278961944096867
1.868	0.0027812955890657
1.869	0.00277299658562158
1.87	0.00276472235639469
1.871	0.00275647282736757
1.872	0.00274824792474315
1.873	0.00274004757494561
1.874	0.00273187170461864
1.875	0.0027237202406275
1.876	0.00271559311005254
1.877	0.00270749024019712
1.878	0.00269941155857811
1.879	0.00269135699293077
1.88	0.00268332647120717
1.881	0.00267531992157422
1.882	0.00266733727241408
1.883	0.00265937845232322
1.884	0.00265144339011225
1.885	0.00264353201480294
1.886	0.0026356442556319
1.887	0.002627780042046
1.888	0.00261993930370419
1.889	0.00261212197047345
1.89	0.00260432797243493
1.891	0.00259655723987495
1.892	0.00258880970329023
1.893	0.00258108529338563
1.894	0.00257338394107232
1.895	0.00256570557746871
1.896	0.00255805013390042
1.897	0.00255041754189644
1.898	0.00254280773319238
1.899	0.002535220639727
1.9	0.00252765619364315
1.901	0.00252011432728649
1.902	0.00251259497320611
1.903	0.00250509806415089
1.904	0.00249762353307326
1.905	0.00249017131312368
1.906	0.00248274133765547
1.907	0.002475333540219
1.908	0.00246794785456361
1.909	0.00246058421463891
1.91	0.00245324255458979
1.911	0.00244592280875988
1.912	0.00243862491168789
1.913	0.00243134879810847
1.914	0.00242409440295244
1.915	0.00241686166134536
1.916	0.00240965050860542
1.917	0.00240246088024576
1.918	0.00239529271197148
1.919	0.00238814593967973
1.92	0.00238102049946154
1.921	0.00237391632759687
1.922	0.00236683336055676
1.923	0.00235977153500255
1.924	0.00235273078778597
1.925	0.0023457110559465
1.926	0.00233871227671112
1.927	0.00233173438749656
1.928	0.00232477732590608
1.929	0.00231784102972943
1.93	0.00231092543694111
1.931	0.00230403048570293
1.932	0.00229715611436232
1.933	0.00229030226144877
1.934	0.00228346886567687
1.935	0.00227665586594461
1.936	0.00226986320133238
1.937	0.00226309081110332
1.938	0.00225633863470154
1.939	0.00224960661175322
1.94	0.00224289468206373
1.941	0.00223620278561976
1.942	0.00222953086258704
1.943	0.00222287885330907
1.944	0.00221624669831
1.945	0.00220963433829013
1.946	0.00220304171412855
1.947	0.00219646876687996
1.948	0.00218991543777536
1.949	0.00218338166822207
1.95	0.00217686739980305
1.951	0.00217037257427433
1.952	0.0021638971335679
1.953	0.00215744101978865
1.954	0.00215100417521419
1.955	0.0021445865422951
1.956	0.00213818806365484
1.957	0.00213180868208818
1.958	0.00212544834055894
1.959	0.00211910698220419
1.96	0.00211278455033015
1.961	0.00210648098841115
1.962	0.00210019624009328
1.963	0.00209393024918958
1.964	0.00208768295968031
1.965	0.00208145431571449
1.966	0.00207524426160777
1.967	0.00206905274184255
1.968	0.00206287970106667
1.969	0.0020567250840946
1.97	0.00205058883590448
1.971	0.00204447090163973
1.972	0.00203837122660777
1.973	0.00203228975627889
1.974	0.00202622643628736
1.975	0.00202018121243008
1.976	0.00201415403066518
1.977	0.00200814483711254
1.978	0.00200215357805356
1.979	0.00199618019992964
1.98	0.00199022464934395
1.981	0.00198428687305663
1.982	0.00197836681799002
1.983	0.00197246443122245
1.984	0.00196657965999258
1.985	0.00196071245169427
1.986	0.00195486275388235
1.987	0.0019490305142652
1.988	0.0019432156807091
1.989	0.00193741820123539
1.99	0.0019316380240223
1.991	0.00192587509740083
1.992	0.00192012936985797
1.993	0.00191440079003447
1.994	0.00190868930672461
1.995	0.00190299486887491
1.996	0.00189731742558685
1.997	0.00189165692611126
1.998	0.00188601331985228
1.999	0.00188038655636447
2	0.00187477658535395


==> figures/DragReduction/DragLateralplots-1.tsv <==
x	y
-1.25	0.434782608695652
-0.67	0.739130434782609
-0.3	0.782608695652174
0	1
0.3	0.782608695652174
0.67	0.739130434782609
1.25	0.434782608695652

==> figures/DragReduction/DragLateralplots-2.tsv <==
-3	3.59638090495518e-09
-2.994	4.19116389851954e-09
-2.988	4.87983561113467e-09
-2.982	5.67647749870352e-09
-2.976	6.5971661599887e-09
-2.97	7.66023841444615e-09
-2.964	8.8865890767018e-09
-2.958	1.03000051188699e-08
-2.952	1.19275402849907e-08
-2.946	1.37999346274117e-08
-2.94	1.59520838752256e-08
-2.934	1.84235640222026e-08
-2.928	2.12592170384914e-08
-2.922	2.45098041691567e-08
-2.916	2.82327338860311e-08
-2.91	3.24928722099799e-08
-2.904	3.73634438213053e-08
-2.898	4.29270331293804e-08
-2.892	4.92766952815953e-08
-2.886	5.65171879591429e-08
-2.88	6.4766335736021e-08
-2.874	7.4156539770729e-08
-2.868	8.4836446660467e-08
-2.862	9.69727914179933e-08
-2.856	1.10752430734599e-07
-2.85	1.26384583971577e-07
-2.844	1.44103300679871e-07
-2.838	1.64170174885798e-07
-2.832	1.86877327902295e-07
-2.826	2.12550683032259e-07
-2.82	2.41553557225438e-07
-2.814	2.74290596534484e-07
-2.808	3.11212084091257e-07
-2.802	3.52818651291934e-07
-2.796	3.99666424940356e-07
-2.79	4.5237264525362e-07
-2.784	5.11621791882191e-07
-2.778	5.78172257438851e-07
-2.772	6.52863610465165e-07
-2.766	7.36624492290119e-07
-2.76	8.3048119485036e-07
-2.754	9.35566969243405e-07
-2.748	1.05313211756988e-06
-2.742	1.18455492348538e-06
-2.736	1.33135347982089e-06
-2.73	1.49519847463893e-06
-2.724	1.67792700016172e-06
-2.718	1.88155745213369e-06
-2.712	2.10830559035157e-06
-2.706	2.36060183430548e-06
-2.7	2.64110987111005e-06
-2.694	2.95274665615823e-06
-2.688	3.29870389018568e-06
-2.682	3.68247105968087e-06
-2.676	4.10786013079745e-06
-2.67	4.57903199010896e-06
-2.664	5.10052472867003e-06
-2.658	5.67728386890213e-06
-2.652	6.31469463677726e-06
-2.646	7.01861638462122e-06
-2.64	7.79541927256553e-06
-2.634	8.65202331923492e-06
-2.628	9.5959399346288e-06
-2.622	1.06353160503302e-05
-2.616	1.17789809641152e-05
-2.61	1.30364960177299e-05
-2.604	1.44182072280036e-05
-2.598	1.59353009925766e-05
-2.592	1.7599862992277e-05
-2.586	1.94249404125914e-05
-2.58	2.14246076066767e-05
-2.574	2.36140353219544e-05
-2.568	2.60095636114616e-05
-2.562	2.86287785497993e-05
-2.556	3.14905928716619e-05
-2.55	3.4615330648559e-05
-2.544	3.80248161163784e-05
-2.538	4.17424667629127e-05
-2.532	4.57933907803112e-05
-2.526	5.02044889826118e-05
-2.52	5.50045612830544e-05
-2.514	6.02244178197067e-05
-2.508	6.58969948110802e-05
-2.502	7.20574752157996e-05
-2.496	7.87434142620644e-05
-2.49	8.59948699035096e-05
-2.484	9.38545382482169e-05
-2.478	0.000102367893996928
-2.472	0.000111583335915086
-2.466	0.000121552337351033
-2.46	0.000132329601799684
-2.454	0.000143973223497085
-2.448	0.000156544853016692
-2.442	0.000170109867822711
-2.436	0.000184737547719723
-2.43	0.000200501255120807
-2.424	0.000217478620038761
-2.418	0.000235751729686613
-2.412	0.000255407322554589
-2.406	0.00027653698681099
-2.4	0.000299237362854185
-2.394	0.000323610349822006
-2.388	0.000349763315843575
-2.382	0.000377809311796634
-2.376	0.000407867288311373
-2.37	0.000440062315739022
-2.364	0.000474525806780766
-2.358	0.000511395741449331
-2.352	0.000550816894012509
-2.346	0.00059294106154449
-2.34	0.00063792729368772
-2.334	0.000685942123204712
-2.328	0.00073715979687639
-2.322	0.000791762506280655
-2.316	0.000849940617962692
-2.31	0.000911892902486432
-2.304	0.000977826761835418
-2.298	0.00104795845461044
-2.292	0.00112251331845141
-2.286	0.00120172598909185
-2.28	0.00128584061543607
-2.274	0.00137511107003203
-2.268	0.00146980115429678
-2.262	0.00157018479783676
-2.256	0.00167654625119141
-2.25	0.00178918027131701
-2.244	0.00190839229911654
-2.238	0.00203449862831302
-2.232	0.00216782656495599
-2.226	0.00230871457684582
-2.22	0.00245751243215636
-2.214	0.00261458132653537
-2.208	0.00278029399796167
-2.202	0.00295503482864116
-2.196	0.00313919993322729
-2.19	0.00333319723265916
-2.184	0.00353744651291824
-2.178	0.00375237946801655
-2.172	0.00397843972654169
-2.166	0.00421608286110033
-2.16	0.00446577638001897
-2.154	0.00472799970068164
-2.148	0.00500324410390591
-2.142	0.00529201266878429
-2.136	0.00559482018744381
-2.13	0.00591219305920762
-2.124	0.00624466916367191
-2.118	0.00659279771224706
-2.112	0.00695713907774591
-2.106	0.0073382646016416
-2.1	0.00773675637865529
-2.094	0.00815320701837778
-2.088	0.00858821938367056
-2.082	0.00904240630563882
-2.076	0.00951639027501406
-2.07	0.0100108031098339
-2.064	0.0105262855993547
-2.058	0.0110634871241851
-2.052	0.0116230652526794
-2.046	0.0122056853136835
-2.04	0.0128120199457799
-2.034	0.0134427486232317
-2.028	0.0140985571588838
-2.022	0.0147801371843303
-2.016	0.0154881856077175
-2.01	0.0162234040496042
-2.004	0.0169864982573599
-1.998	0.0177781774986326
-1.992	0.0185991539344789
-1.986	0.019450141972797
-1.98	0.0203318576027628
-1.974	0.0212450177110177
-1.968	0.0221903393804104
-1.962	0.0231685391721452
-1.956	0.0241803323922391
-1.95	0.0252264323432348
-1.944	0.0263075495621649
-1.938	0.0274243910458069
-1.932	0.0285776594643073
-1.926	0.0297680523642967
-1.92	0.0309962613626514
-1.914	0.0322629713320965
-1.908	0.0335688595798734
-1.902	0.0349145950207276
-1.896	0.0363008373454993
-1.89	0.0377282361866229
-1.884	0.0391974302818638
-1.878	0.0407090466376388
-1.872	0.0422636996932826
-1.866	0.0438619904876346
-1.86	0.04550450582933
-1.854	0.0471918174721847
-1.848	0.0489244812970669
-1.842	0.0507030365016471
-1.836	0.052528004799417
-1.83	0.0543998896293566
-1.824	0.0563191753776234
-1.818	0.0582863266126214
-1.812	0.0603017873347928
-1.806	0.0623659802424542
-1.8	0.0644793060149786
-1.794	0.0666421426145969
-1.788	0.0688548446080652
-1.782	0.0711177425094136
-1.776	0.0734311421449552
-1.77	0.0757953240417004
-1.764	0.0782105428402812
-1.758	0.0806770267334458
-1.752	0.0831949769311443
-1.746	0.085764567153175
-1.74	0.0883859431503164
-1.734	0.0910592222548151
-1.728	0.0937844929610522
-1.722	0.0965618145371522
-1.716	0.0993912166682463
-1.71	0.102272699132042
-1.704	0.105206231507294
-1.698	0.108191752915716
-1.692	0.1112291717978
-1.686	0.114318365722966
-1.68	0.117459181234392
-1.674	0.120651433728806
-1.668	0.123894907371482
-1.662	0.127189355046593
-1.656	0.130534498343029
-1.65	0.133930027575714
-1.644	0.137375601842404
-1.638	0.140870849115883
-1.632	0.1444153663714
-1.626	0.148008719749151
-1.62	0.15165044475154
-1.614	0.155340046474884
-1.608	0.159076999875189
-1.602	0.162860750067553
-1.596	0.166690712658708
-1.59	0.170566274112141
-1.584	0.17448679214522
-1.578	0.178451596157638
-1.572	0.182459987690521
-1.566	0.186511240915418
-1.56	0.19060460315241
-1.554	0.194739295416494
-1.548	0.198914512991377
-1.542	0.203129426029766
-1.536	0.207383180179213
-1.53	0.211674897232531
-1.524	0.216003675801775
-1.518	0.220368592014747
-1.512	0.224768700232955
-1.506	0.229203033789945
-1.5	0.233670605748881
-1.494	0.238170409678252
-1.488	0.242701420444551
-1.482	0.247262595020769
-1.476	0.251852873309519
-1.47	0.256471178979616
-1.464	0.261116420314912
-1.458	0.265787491074192
-1.452	0.270483271360933
-1.446	0.275202628501717
-1.44	0.279944417932113
-1.434	0.284707484088818
-1.428	0.289490661306883
-1.422	0.294292774720825
-1.416	0.299112641168478
-1.41	0.303949070096405
-1.404	0.308800864465739
-1.398	0.313666821657315
-1.392	0.318545734374998
-1.386	0.323436391546094
-1.38	0.328337579217802
-1.374	0.333248081448626
-1.368	0.338166681193755
-1.362	0.343092161183395
-1.356	0.348023304793077
-1.35	0.35295889690502
-1.344	0.3578977247596
-1.338	0.362838578796075
-1.332	0.367780253481681
-1.326	0.372721548128297
-1.32	0.37766126769588
-1.314	0.382598223581906
-1.308	0.387531234396114
-1.302	0.392459126719836
-1.296	0.397380735849283
-1.29	0.40229490652215
-1.284	0.407200493626966
-1.278	0.412096362894634
-1.272	0.416981391571653
-1.266	0.421854469074536
-1.26	0.426714497624992
-1.254	0.431560392865461
-1.248	0.436391084454628
-1.242	0.441205516642585
-1.236	0.446002648825339
-1.23	0.450781456078403
-1.224	0.455540929669223
-1.218	0.460280077548269
-1.212	0.464997924818602
-1.206	0.46969351418379
-1.2	0.474365906374084
-1.194	0.479014180550769
-1.188	0.483637434688664
-1.182	0.488234785936758
-1.176	0.492805370957002
-1.17	0.497348346241309
-1.164	0.50186288840684
-1.158	0.506348194469674
-1.152	0.510803482097008
-1.146	0.515227989838017
-1.14	0.519620977333572
-1.134	0.523981725505024
-1.128	0.528309536722249
-1.122	0.532603734951236
-1.116	0.536863665881458
-1.11	0.541088697033324
-1.104	0.545278217846011
-1.098	0.549431639746008
-1.092	0.553548396196684
-1.086	0.557627942729269
-1.08	0.561669756955589
-1.074	0.56567333856294
-1.068	0.569638209291508
-1.062	0.57356391289473
-1.056	0.577450015083008
-1.05	0.581296103451213
-1.044	0.585101787390408
-1.038	0.588866697984229
-1.032	0.592590487890382
-1.026	0.596272831207701
-1.02	0.599913423329239
-1.014	0.603511980781844
-1.008	0.607068241052709
-1.002	0.610581962403343
-0.996	0.614052923671456
-0.99	0.617480924061228
-0.984	0.620865782922432
-0.978	0.624207339518895
-0.972	0.62750545278677
-0.966	0.630760001083082
-0.96	0.633970881925048
-0.954	0.637138011720597
-0.948	0.640261325490599
-0.942	0.643340776583237
-0.936	0.646376336380989
-0.93	0.649367994000679
-0.924	0.652315755987028
-0.918	0.655219646000165
-0.912	0.658079704497528
-0.906	0.660895988410576
-0.9	0.663668570816749
-0.894	0.666397540607077
-0.888	0.669083002149858
-0.882	0.671725074950798
-0.876	0.674323893310007
-0.87	0.676879605976231
-0.864	0.679392375798701
-0.858	0.681862379376961
-0.852	0.684289806709031
-0.846	0.686674860838259
-0.84	0.689017757499189
-0.834	0.691318724762792
-0.828	0.693578002681359
-0.822	0.695795842933383
-0.816	0.697972508468729
-0.81	0.70010827315437
-0.804	0.702203421420991
-0.798	0.704258247910724
-0.792	0.706273057126274
-0.786	0.708248163081707
-0.78	0.710183888955132
-0.774	0.712080566743536
-0.768	0.713938536919984
-0.762	0.715758148093439
-0.756	0.717539756671404
-0.75	0.719283726525626
-0.744	0.720990428661072
-0.738	0.722660240888412
-0.732	0.724293547500232
-0.726	0.725890738951225
-0.72	0.727452211542611
-0.714	0.72897836711107
-0.708	0.7304696127225
-0.702	0.73192636037094
-0.696	0.733349026683077
-0.69	0.734738032628807
-0.684	0.736093803238405
-0.678	0.737416767326989
-0.672	0.738707357227086
-0.666	0.739966008530285
-0.66	0.741193159839183
-0.654	0.742389252531083
-0.648	0.743554730535222
-0.642	0.744690040125706
-0.636	0.745795629732778
-0.63	0.746871949775626
-0.624	0.747919452520577
-0.618	0.748938591969354
-0.612	0.749929823782971
-0.606	0.75089360524797
-0.6	0.751830395292964
-0.594	0.75274065456497
-0.588	0.753624845576698
-0.582	0.754483432937979
-0.576	0.755316883686739
-0.57	0.756125667737483
-0.564	0.756910258468137
-0.558	0.75767113346928
-0.552	0.758408775483363
-0.546	0.759123673565403
-0.54	0.759816324500881
-0.534	0.760487234521142
-0.528	0.761136921361461
-0.522	0.761765916712017
-0.516	0.762374769117352
-0.51	0.762964047385193
-0.504	0.763534344570914
-0.498	0.76408628260902
-0.492	0.764620517667848
-0.486	0.765137746307897
-0.48	0.765638712527583
-0.474	0.766124215782496
-0.468	0.766595120065056
-0.462	0.767052364130527
-0.456	0.767496972952143
-0.45	0.767930070482355
-0.444	0.768352893788321
-0.438	0.768766808617413
-0.432	0.769173326432156
-0.426	0.769574122933216
-0.42	0.769971058063466
-0.414	0.770366197455321
-0.408	0.770761835247202
-0.402	0.771160518152997
-0.396	0.771565070620588
-0.39	0.771978620862013
-0.384	0.772404627478919
-0.378	0.772846906342966
-0.372	0.77330965732261
-0.366	0.77379749037595
-0.36	0.774315450455438
-0.354	0.774869040595557
-0.348	0.775464242480902
-0.342	0.776107533721427
-0.336	0.77680590099627
-0.33	0.777566848170075
-0.324	0.778398398438776
-0.318	0.779309089528372
-0.312	0.780307960953185
-0.306	0.781404532342495
-0.3	0.782608771869193
-0.294	0.783931053863872
-0.288	0.785382104775104
-0.282	0.786972936743465
-0.276	0.788714768194783
-0.27	0.790618931027871
-0.264	0.792696764173883
-0.258	0.794959493537473
-0.252	0.797418098592652
-0.246	0.800083166195664
-0.24	0.802964732489669
-0.234	0.806072114106561
-0.228	0.809413730213863
-0.222	0.812996917302333
-0.216	0.81682773895475
-0.21	0.820910793169528
-0.204	0.825249020125027
-0.198	0.829843513551872
-0.192	0.834693339121278
-0.186	0.839795363447595
-0.18	0.845144097433462
-0.174	0.850731557747611
-0.168	0.856547150210686
-0.162	0.86257757876745
-0.156	0.868806783539658
-0.15	0.875215911180357
-0.144	0.881783320386843
-0.138	0.888484624978106
-0.132	0.895292776407798
-0.126	0.902178186972504
-0.12	0.909108894297125
-0.114	0.916050766946289
-0.108	0.922967750237135
-0.102	0.929822150530693
-0.096	0.936574955473985
-0.09	0.943186186871806
-0.084	0.949615282105323
-0.078	0.955821499303783
-0.072	0.961764340834859
-0.066	0.967403989126716
-0.06	0.972701748387215
-0.054	0.977620485457318
-0.048	0.982125062838494
-0.042	0.986182756876531
-0.036	0.989763654172097
-0.03	0.992841019523252
-0.024	0.995391629084987
-0.018	0.997396062949809
-0.012	0.99883895200175
-0.006	0.999709174660871
0	1
0.006	0.999709174660871
0.012	0.99883895200175
0.018	0.997396062949809
0.024	0.995391629084987
0.03	0.992841019523252
0.036	0.989763654172097
0.042	0.986182756876531
0.048	0.982125062838494
0.054	0.977620485457318
0.06	0.972701748387215
0.066	0.967403989126716
0.072	0.961764340834859
0.078	0.955821499303783
0.084	0.949615282105323
0.09	0.943186186871806
0.096	0.936574955473985
0.102	0.929822150530693
0.108	0.922967750237135
0.114	0.916050766946289
0.12	0.909108894297125
0.126	0.902178186972504
0.132	0.895292776407798
0.138	0.888484624978106
0.144	0.881783320386843
0.15	0.875215911180357
0.156	0.868806783539658
0.162	0.86257757876745
0.168	0.856547150210686
0.174	0.850731557747611
0.18	0.845144097433462
0.186	0.839795363447595
0.192	0.834693339121278
0.198	0.829843513551872
0.204	0.825249020125027
0.21	0.820910793169528
0.216	0.81682773895475
0.222	0.812996917302333
0.228	0.809413730213863
0.234	0.806072114106561
0.24	0.802964732489669
0.246	0.800083166195664
0.252	0.797418098592652
0.258	0.794959493537473
0.264	0.792696764173883
0.27	0.790618931027871
0.276	0.788714768194783
0.282	0.786972936743465
0.288	0.785382104775104
0.294	0.783931053863872
0.3	0.782608771869193
0.306	0.781404532342495
0.312	0.780307960953185
0.318	0.779309089528372
0.324	0.778398398438776
0.33	0.777566848170075
0.336	0.77680590099627
0.342	0.776107533721427
0.348	0.775464242480902
0.354	0.774869040595557
0.36	0.774315450455438
0.366	0.77379749037595
0.372	0.77330965732261
0.378	0.772846906342966
0.384	0.772404627478919
0.39	0.771978620862013
0.396	0.771565070620588
0.402	0.771160518152997
0.408	0.770761835247202
0.414	0.770366197455321
0.42	0.769971058063466
0.426	0.769574122933216
0.432	0.769173326432156
0.438	0.768766808617413
0.444	0.768352893788321
0.45	0.767930070482355
0.456	0.767496972952143
0.462	0.767052364130527
0.468	0.766595120065056
0.474	0.766124215782496
0.48	0.765638712527583
0.486	0.765137746307897
0.492	0.764620517667848
0.498	0.76408628260902
0.504	0.763534344570914
0.51	0.762964047385193
0.516	0.762374769117352
0.522	0.761765916712017
0.528	0.761136921361461
0.534	0.760487234521142
0.54	0.759816324500881
0.546	0.759123673565403
0.552	0.758408775483363
0.558	0.75767113346928
0.564	0.756910258468137
0.57	0.756125667737483
0.576	0.755316883686739
0.582	0.754483432937979
0.588	0.753624845576698
0.594	0.75274065456497
0.6	0.751830395292964
0.606	0.75089360524797
0.612	0.749929823782971
0.618	0.748938591969354
0.624	0.747919452520577
0.63	0.746871949775626
0.636	0.745795629732778
0.642	0.744690040125706
0.648	0.743554730535222
0.654	0.742389252531083
0.66	0.741193159839183
0.666	0.739966008530285
0.672	0.738707357227086
0.678	0.737416767326989
0.684	0.736093803238405
0.69	0.734738032628807
0.696	0.733349026683077
0.702	0.73192636037094
0.708	0.7304696127225
0.714	0.72897836711107
0.72	0.727452211542611
0.726	0.725890738951225
0.732	0.724293547500232
0.738	0.722660240888412
0.744	0.720990428661072
0.75	0.719283726525626
0.756	0.717539756671404
0.762	0.715758148093439
0.768	0.713938536919984
0.774	0.712080566743536
0.78	0.710183888955132
0.786	0.708248163081707
0.792	0.706273057126274
0.798	0.704258247910724
0.804	0.702203421420991
0.81	0.70010827315437
0.816	0.697972508468729
0.822	0.695795842933383
0.828	0.693578002681359
0.834	0.691318724762792
0.84	0.689017757499189
0.846	0.686674860838259
0.852	0.684289806709031
0.858	0.681862379376961
0.864	0.679392375798701
0.87	0.676879605976231
0.876	0.674323893310007
0.882	0.671725074950798
0.888	0.669083002149858
0.894	0.666397540607077
0.9	0.663668570816749
0.906	0.660895988410576
0.912	0.658079704497528
0.918	0.655219646000165
0.924	0.652315755987028
0.93	0.649367994000679
0.936	0.646376336380989
0.942	0.643340776583237
0.948	0.640261325490599
0.954	0.637138011720597
0.96	0.633970881925048
0.966	0.630760001083082
0.972	0.62750545278677
0.978	0.624207339518895
0.984	0.620865782922432
0.99	0.617480924061228
0.996	0.614052923671456
1.002	0.610581962403343
1.008	0.607068241052709
1.014	0.603511980781844
1.02	0.599913423329239
1.026	0.596272831207701
1.032	0.592590487890382
1.038	0.588866697984229
1.044	0.585101787390408
1.05	0.581296103451213
1.056	0.577450015083008
1.062	0.57356391289473
1.068	0.569638209291508
1.074	0.56567333856294
1.08	0.561669756955589
1.086	0.557627942729269
1.092	0.553548396196684
1.098	0.549431639746008
1.104	0.545278217846011
1.11	0.541088697033324
1.116	0.536863665881458
1.122	0.532603734951236
1.128	0.528309536722249
1.134	0.523981725505024
1.14	0.519620977333572
1.146	0.515227989838017
1.152	0.510803482097008
1.158	0.506348194469674
1.164	0.50186288840684
1.17	0.497348346241309
1.176	0.492805370957002
1.182	0.488234785936758
1.188	0.483637434688664
1.194	0.479014180550769
1.2	0.474365906374084
1.206	0.46969351418379
1.212	0.464997924818602
1.218	0.460280077548269
1.224	0.455540929669223
1.23	0.450781456078403
1.236	0.446002648825339
1.242	0.441205516642585
1.248	0.436391084454628
1.254	0.431560392865461
1.26	0.426714497624992
1.266	0.421854469074536
1.272	0.416981391571653
1.278	0.412096362894634
1.284	0.407200493626966
1.29	0.40229490652215
1.296	0.397380735849283
1.302	0.392459126719836
1.308	0.387531234396114
1.314	0.382598223581906
1.32	0.37766126769588
1.326	0.372721548128297
1.332	0.367780253481681
1.338	0.362838578796075
1.344	0.3578977247596
1.35	0.35295889690502
1.356	0.348023304793077
1.362	0.343092161183395
1.368	0.338166681193755
1.374	0.333248081448626
1.38	0.328337579217802
1.386	0.323436391546094
1.392	0.318545734374998
1.398	0.313666821657315
1.404	0.308800864465739
1.41	0.303949070096405
1.416	0.299112641168478
1.422	0.294292774720825
1.428	0.289490661306883
1.434	0.284707484088818
1.44	0.279944417932113
1.446	0.275202628501717
1.452	0.270483271360933
1.458	0.265787491074192
1.464	0.261116420314912
1.47	0.256471178979616
1.476	0.251852873309519
1.482	0.247262595020769
1.488	0.242701420444551
1.494	0.238170409678252
1.5	0.233670605748881
1.506	0.229203033789945
1.512	0.224768700232955
1.518	0.220368592014747
1.524	0.216003675801775
1.53	0.211674897232531
1.536	0.207383180179213
1.542	0.203129426029766
1.548	0.198914512991377
1.554	0.194739295416494
1.56	0.19060460315241
1.566	0.186511240915418
1.572	0.182459987690521
1.578	0.178451596157638
1.584	0.17448679214522
1.59	0.170566274112141
1.596	0.166690712658708
1.602	0.162860750067553
1.608	0.159076999875189
1.614	0.155340046474884
1.62	0.15165044475154
1.626	0.148008719749151
1.632	0.1444153663714
1.638	0.140870849115883
1.644	0.137375601842404
1.65	0.133930027575714
1.656	0.130534498343029
1.662	0.127189355046593
1.668	0.123894907371482
1.674	0.120651433728806
1.68	0.117459181234392
1.686	0.114318365722966
1.692	0.1112291717978
1.698	0.108191752915716
1.704	0.105206231507294
1.71	0.102272699132042
1.716	0.0993912166682463
1.722	0.0965618145371522
1.728	0.0937844929610522
1.734	0.0910592222548151
1.74	0.0883859431503164
1.746	0.085764567153175
1.752	0.0831949769311443
1.758	0.0806770267334458
1.764	0.0782105428402812
1.77	0.0757953240417004
1.776	0.0734311421449552
1.782	0.0711177425094136
1.788	0.0688548446080652
1.794	0.0666421426145969
1.8	0.0644793060149786
1.806	0.0623659802424542
1.812	0.0603017873347928
1.818	0.0582863266126214
1.824	0.0563191753776234
1.83	0.0543998896293566
1.836	0.052528004799417
1.842	0.0507030365016471
1.848	0.0489244812970669
1.854	0.0471918174721847
1.86	0.04550450582933
1.866	0.0438619904876346
1.872	0.0422636996932826
1.878	0.0407090466376388
1.884	0.0391974302818638
1.89	0.0377282361866229
1.896	0.0363008373454993
1.902	0.0349145950207276
1.908	0.0335688595798734
1.914	0.0322629713320965
1.92	0.0309962613626514
1.926	0.0297680523642967
1.932	0.0285776594643073
1.938	0.0274243910458069
1.944	0.0263075495621649
1.95	0.0252264323432348
1.956	0.0241803323922391
1.962	0.0231685391721452
1.968	0.0221903393804104
1.974	0.0212450177110177
1.98	0.0203318576027628
1.986	0.019450141972797
1.992	0.0185991539344789
1.998	0.0177781774986326
2.004	0.0169864982573599
2.01	0.0162234040496042
2.016	0.0154881856077175
2.022	0.0147801371843303
2.028	0.0140985571588838
2.034	0.0134427486232317
2.04	0.0128120199457799
2.046	0.0122056853136835
2.052	0.0116230652526794
2.058	0.0110634871241851
2.064	0.0105262855993547
2.07	0.0100108031098339
2.076	0.00951639027501406
2.082	0.00904240630563882
2.088	0.00858821938367056
2.094	0.00815320701837778
2.1	0.00773675637865529
2.106	0.0073382646016416
2.112	0.00695713907774591
2.118	0.00659279771224706
2.124	0.00624466916367191
2.13	0.00591219305920762
2.136	0.00559482018744381
2.142	0.00529201266878429
2.148	0.00500324410390591
2.154	0.00472799970068164
2.16	0.00446577638001897
2.166	0.00421608286110033
2.172	0.00397843972654169
2.178	0.00375237946801655
2.184	0.00353744651291824
2.19	0.00333319723265916
2.196	0.00313919993322729
2.202	0.00295503482864116
2.208	0.00278029399796167
2.214	0.00261458132653537
2.22	0.00245751243215636
2.226	0.00230871457684582
2.232	0.00216782656495599
2.238	0.00203449862831302
2.244	0.00190839229911654
2.25	0.00178918027131701
2.256	0.00167654625119141
2.262	0.00157018479783676
2.268	0.00146980115429678
2.274	0.00137511107003203
2.28	0.00128584061543607
2.286	0.00120172598909185
2.292	0.00112251331845141
2.298	0.00104795845461044
2.304	0.000977826761835418
2.31	0.000911892902486432
2.316	0.000849940617962692
2.322	0.000791762506280655
2.328	0.00073715979687639
2.334	0.000685942123204712
2.34	0.00063792729368772
2.346	0.00059294106154449
2.352	0.000550816894012509
2.358	0.000511395741449331
2.364	0.000474525806780766
2.37	0.000440062315739022
2.376	0.000407867288311373
2.382	0.000377809311796634
2.388	0.000349763315843575
2.394	0.000323610349822006
2.4	0.000299237362854185
2.406	0.00027653698681099
2.412	0.000255407322554589
2.418	0.000235751729686613
2.424	0.000217478620038761
2.43	0.000200501255120807
2.436	0.000184737547719723
2.442	0.000170109867822711
2.448	0.000156544853016692
2.454	0.000143973223497085
2.46	0.000132329601799684
2.466	0.000121552337351033
2.472	0.000111583335915086
2.478	0.000102367893996928
2.484	9.38545382482169e-05
2.49	8.59948699035096e-05
2.496	7.87434142620644e-05
2.502	7.20574752157996e-05
2.508	6.58969948110802e-05
2.514	6.02244178197067e-05
2.52	5.50045612830544e-05
2.526	5.02044889826118e-05
2.532	4.57933907803112e-05
2.538	4.17424667629127e-05
2.544	3.80248161163784e-05
2.55	3.4615330648559e-05
2.556	3.14905928716619e-05
2.562	2.86287785497993e-05
2.568	2.60095636114616e-05
2.574	2.36140353219544e-05
2.58	2.14246076066767e-05
2.586	1.94249404125914e-05
2.592	1.7599862992277e-05
2.598	1.59353009925766e-05
2.604	1.44182072280036e-05
2.61	1.30364960177299e-05
2.616	1.17789809641152e-05
2.622	1.06353160503302e-05
2.628	9.5959399346288e-06
2.634	8.65202331923492e-06
2.64	7.79541927256553e-06
2.646	7.01861638462122e-06
2.652	6.31469463677726e-06
2.658	5.67728386890213e-06
2.664	5.10052472867003e-06
2.67	4.57903199010896e-06
2.676	4.10786013079745e-06
2.682	3.68247105968087e-06
2.688	3.29870389018568e-06
2.694	2.95274665615823e-06
2.7	2.64110987111005e-06
2.706	2.36060183430548e-06
2.712	2.10830559035157e-06
2.718	1.88155745213369e-06
2.724	1.67792700016172e-06
2.73	1.49519847463893e-06
2.736	1.33135347982089e-06
2.742	1.18455492348538e-06
2.748	1.05313211756988e-06
2.754	9.35566969243405e-07
2.76	8.3048119485036e-07
2.766	7.36624492290119e-07
2.772	6.52863610465165e-07
2.778	5.78172257438851e-07
2.784	5.11621791882191e-07
2.79	4.5237264525362e-07
2.796	3.99666424940356e-07
2.802	3.52818651291934e-07
2.808	3.11212084091257e-07
2.814	2.74290596534484e-07
2.82	2.41553557225438e-07
2.826	2.12550683032259e-07
2.832	1.86877327902295e-07
2.838	1.64170174885798e-07
2.844	1.44103300679871e-07
2.85	1.26384583971577e-07
2.856	1.10752430734599e-07
2.862	9.69727914179933e-08
2.868	8.4836446660467e-08
2.874	7.4156539770729e-08
2.88	6.4766335736021e-08
2.886	5.65171879591429e-08
2.892	4.92766952815953e-08
2.898	4.29270331293804e-08
2.904	3.73634438213053e-08
2.91	3.24928722099799e-08
2.916	2.82327338860311e-08
2.922	2.45098041691567e-08
2.928	2.12592170384914e-08
2.934	1.84235640222026e-08
2.94	1.59520838752256e-08
2.946	1.37999346274117e-08
2.952	1.19275402849907e-08
2.958	1.03000051188699e-08
2.964	8.8865890767018e-09
2.97	7.66023841444615e-09
2.976	6.5971661599887e-09
2.982	5.67647749870352e-09
2.988	4.87983561113467e-09
2.994	4.19116389851954e-09
3	3.59638090495518e-09


==> figures/DragReduction/DragLongitudinalplots-1.tsv <==
0.13375	0.41
0.1605	0.3
0.214	0.217
0.321	0.147


==> figures/DragReduction/DragLongitudinalplots-2.tsv <==
0.1614	0.32
0.2152	0.22
0.3228	0.15
0.538	0.1


==> figures/DragReduction/DragLongitudinalplots-3.tsv <==
-1	8.34061180121637e-08
-0.999	8.33750668505218e-08
-0.998	8.33438960068378e-08
-0.997	8.33126061472456e-08
-0.996	8.32811950512991e-08
-0.995	8.32496642733105e-08
-0.994	8.32180111487446e-08
-0.992999999999999	8.31862361216906e-08
-0.992	8.31543385260147e-08
-0.991	8.31223176955831e-08
-0.99	8.30901731863065e-08
-0.989	8.30579036659174e-08
-0.988	8.30255093564602e-08
-0.987	8.29929889256675e-08
-0.986	8.29603425955838e-08
-0.984999999999999	8.29275697000753e-08
-0.984	8.28946682407405e-08
-0.983	8.28616391057579e-08
-0.982	8.28284809628599e-08
-0.981	8.27951931459125e-08
-0.98	8.27617754328713e-08
-0.979	8.27282269355578e-08
-0.978	8.26945467657936e-08
-0.976999999999999	8.2660734701534e-08
-0.976	8.26267891884669e-08
-0.975	8.2592710892726e-08
-0.974	8.25584982599992e-08
-0.973	8.25241504021079e-08
-0.972	8.24896673190523e-08
-0.971	8.24550481226538e-08
-0.97	8.24202919247341e-08
-0.968999999999999	8.23853982812039e-08
-0.968	8.23503660818403e-08
-0.967	8.23151951045986e-08
-0.966	8.2279884683345e-08
-0.965	8.22444328196781e-08
-0.964	8.22088408458654e-08
-0.963	8.2173106541461e-08
-0.962	8.21372299064649e-08
-0.960999999999999	8.21012098306539e-08
-0.96	8.20650454258498e-08
-0.959	8.20287360259186e-08
-0.958	8.19922818529051e-08
-0.957	8.19556806863631e-08
-0.956	8.19189325262926e-08
-0.955	8.18820362624706e-08
-0.954	8.18449916728525e-08
-0.953	8.18077974251707e-08
-0.952	8.17704526312468e-08
-0.951	8.17329568469916e-08
-0.95	8.16953098503603e-08
-0.949	8.16575100870409e-08
-0.948	8.16195566688549e-08
-0.947	8.15814491517131e-08
-0.946	8.15431864253924e-08
-0.945	8.15047682678482e-08
-0.944	8.146619223659e-08
-0.943	8.14274594418407e-08
-0.942	8.13885681072435e-08
-0.941	8.13495177887091e-08
-0.94	8.13103073760146e-08
-0.939	8.12709355368924e-08
-0.938	8.12314022713423e-08
-0.937	8.11917058030076e-08
-0.936	8.11518463539329e-08
-0.935	8.11118217036721e-08
-0.934	8.10716320742699e-08
-0.933	8.10312761334586e-08
-0.931999999999999	8.09907529930598e-08
-0.931	8.09500617648951e-08
-0.93	8.09092011166967e-08
-0.929	8.08681714925541e-08
-0.928	8.08269702279318e-08
-0.927	8.07855968787408e-08
-0.926	8.07440512229363e-08
-0.925	8.07023317062061e-08
-0.923999999999999	8.06604378844611e-08
-0.923	8.06183675372552e-08
-0.922	8.05761208866329e-08
-0.921	8.05336966003267e-08
-0.92	8.04910942342474e-08
-0.919	8.04483117899935e-08
-0.918	8.04053483793865e-08
-0.917	8.03622037803819e-08
-0.915999999999999	8.03188764386675e-08
-0.915	8.02753652440202e-08
-0.914	8.02316693082616e-08
-0.913	8.01877879652579e-08
-0.912	8.01437196606969e-08
-0.911	8.00994632843555e-08
-0.91	8.00550177260106e-08
-0.909	8.0010382097484e-08
-0.907999999999999	7.99655559546864e-08
-0.907	7.99205372992162e-08
-0.906	7.98753250208506e-08
-0.905	7.98299182314111e-08
-0.904	7.97843164868084e-08
-0.903	7.97385175665966e-08
-0.902	7.96925212487309e-08
-0.901	7.96463255348101e-08
-0.899999999999999	7.95999299807448e-08
-0.899	7.95533332542675e-08
-0.898	7.95065335790213e-08
-0.897	7.94595300668277e-08
-0.896	7.94123227176868e-08
-0.895	7.93649084229742e-08
-0.894	7.93172876267789e-08
-0.893	7.92694576645658e-08
-0.891999999999999	7.92214180922457e-08
-0.891	7.91731680216401e-08
-0.89	7.91247054543476e-08
-0.889	7.90760297242343e-08
-0.888	7.90271388328989e-08
-0.887	7.89780325582967e-08
-0.886	7.89287084579371e-08
-0.885	7.88791663097754e-08
-0.883999999999999	7.88294036713211e-08
-0.883	7.8779420542574e-08
-0.882	7.8729214258999e-08
-0.881	7.86787841544623e-08
-0.88	7.86281291187407e-08
-0.879	7.85772473754776e-08
-0.878	7.85261378144497e-08
-0.877	7.8474798881345e-08
-0.875999999999999	7.84232292438958e-08
-0.875	7.83714273477898e-08
-0.874	7.83193918607594e-08
-0.873	7.8267121450537e-08
-0.872	7.8214614784855e-08
-0.871	7.81618698653119e-08
-0.87	7.81088858037293e-08
-0.869	7.80556608237504e-08
-0.867999999999999	7.80021938151521e-08
-0.867	7.79484832236221e-08
-0.866	7.78945268287146e-08
-0.865	7.78403235202063e-08
-0.864	7.77858721878744e-08
-0.863	7.77311703892281e-08
-0.862	7.76762179022228e-08
-0.861	7.76210116182341e-08
-0.859999999999999	7.75655513152174e-08
-0.859	7.75098345506819e-08
-0.858	7.74538599923602e-08
-0.857	7.73976256418507e-08
-0.856	7.7341130610975e-08
-0.855	7.72843720131533e-08
-0.854	7.72273494042963e-08
-0.853	7.71700610080472e-08
-0.851999999999999	7.71125039378262e-08
-0.851	7.7054677749544e-08
-0.85	7.69965808888884e-08
-0.849	7.69382104692795e-08
-0.848	7.68795653804943e-08
-0.847	7.68206436241314e-08
-0.846	7.67614438679232e-08
-0.845	7.67019634473343e-08
-0.843999999999999	7.66422014741863e-08
-0.843	7.65821557280333e-08
-0.842	7.65218239884291e-08
-0.841	7.64612053671954e-08
-0.84	7.64002971997968e-08
-0.839	7.63390981539658e-08
-0.838	7.62776051210778e-08
-0.837	7.62158176570438e-08
-0.835999999999999	7.61537328752837e-08
-0.835	7.60913492214854e-08
-0.834	7.60286649192921e-08
-0.833	7.59656770821238e-08
-0.832	7.59023850438467e-08
-0.831	7.58387854737919e-08
-0.83	7.57748770396915e-08
-0.829	7.57106575210997e-08
-0.828	7.56461251416596e-08
-0.827	7.55812770147912e-08
-0.826	7.55161115861824e-08
-0.825	7.54506275235656e-08
-0.824	7.53848208301378e-08
-0.823	7.53186906177206e-08
-0.822	7.52522346658679e-08
-0.821	7.51854505320892e-08
-0.82	7.51183353298046e-08
-0.819	7.50508875047018e-08
-0.818	7.49831057245132e-08
-0.817	7.49149859924358e-08
-0.816	7.48465269762022e-08
-0.815	7.47777253451432e-08
-0.814	7.47085804331249e-08
-0.813	7.46390882433445e-08
-0.812	7.45692472214898e-08
-0.811	7.4499055591204e-08
-0.81	7.44285089115948e-08
-0.809	7.43576065165286e-08
-0.808	7.428634574147e-08
-0.806999999999999	7.421472325575e-08
-0.806	7.41427370609671e-08
-0.805	7.40703842705415e-08
-0.804	7.39976631081163e-08
-0.803	7.39245700209779e-08
-0.802	7.38511032327693e-08
-0.801	7.37772596348663e-08
-0.8	7.37030370068226e-08
-0.798999999999999	7.362843157388e-08
-0.798	7.35534424478601e-08
-0.797	7.34780647437816e-08
-0.796	7.34022971293768e-08
-0.795	7.33261364960214e-08
-0.794	7.32495806232691e-08
-0.793	7.31726255143172e-08
-0.792	7.30952685046304e-08
-0.790999999999999	7.30175078178519e-08
-0.79	7.29393394571787e-08
-0.789	7.28607607580756e-08
-0.788	7.27817690560073e-08
-0.787	7.27023610203048e-08
-0.786	7.26225337643882e-08
-0.785	7.2542284179633e-08
-0.784	7.24616096015041e-08
-0.782999999999999	7.23805066993322e-08
-0.782	7.22989714763145e-08
-0.781	7.22170021560942e-08
-0.78	7.21345945198237e-08
-0.779	7.20517454588787e-08
-0.778	7.19684525307684e-08
-0.777	7.18847124048239e-08
-0.776	7.1800519974019e-08
-0.774999999999999	7.17158745722202e-08
-0.774	7.16307706483121e-08
-0.773	7.15452059818489e-08
-0.772	7.14591765760275e-08
-0.771	7.13726795442682e-08
-0.77	7.12857106677234e-08
-0.769	7.1198266615724e-08
-0.768	7.11103440576011e-08
-0.766999999999999	7.10219394406408e-08
-0.766	7.09330492121296e-08
-0.765	7.08436695973091e-08
-0.764	7.07537961552873e-08
-0.763	7.06634264435735e-08
-0.762	7.05725555771863e-08
-0.761	7.04811804475014e-08
-0.76	7.03892966136266e-08
-0.758999999999999	7.02969009669374e-08
-0.758	7.02039888444972e-08
-0.757	7.01105566935922e-08
-0.756	7.00166007394643e-08
-0.755	6.99221158750873e-08
-0.754	6.98270994359262e-08
-0.753	6.97315467590442e-08
-0.752	6.96354536255939e-08
-0.750999999999999	6.9538815594683e-08
-0.75	6.94416288915534e-08
-0.749	6.93438886312236e-08
-0.748	6.9245590816891e-08
-0.747	6.91467318958416e-08
-0.746	6.90473060949159e-08
-0.745	6.89473103054894e-08
-0.744	6.88467389764469e-08
-0.742999999999999	6.87455878889409e-08
-0.742	6.8643852824124e-08
-0.741	6.85415284529256e-08
-0.74	6.84386110005875e-08
-0.739	6.83350953600836e-08
-0.738	6.82309766464329e-08
-0.737	6.81262501966984e-08
-0.736	6.80209111258989e-08
-0.734999999999999	6.79149545490532e-08
-0.734	6.78083751370906e-08
-0.733	6.77011691152529e-08
-0.732	6.7593329822202e-08
-0.731	6.7484853261135e-08
-0.73	6.73757343250259e-08
-0.729	6.72659676848042e-08
-0.728	6.71555469011764e-08
-0.726999999999999	6.70444684214289e-08
-0.726	6.69327262503572e-08
-0.725	6.68203141707124e-08
-0.724	6.67072277416025e-08
-0.723	6.6593461633957e-08
-0.722	6.64790094084822e-08
-0.721	6.63638659581522e-08
-0.72	6.62480255098075e-08
-0.718999999999999	6.61314825123327e-08
-0.718	6.6014230748479e-08
-0.717	6.58962646671313e-08
-0.716	6.5777577828996e-08
-0.715	6.56581651270471e-08
-0.714	6.55380205660805e-08
-0.713	6.54171365965794e-08
-0.712	6.52955087776519e-08
-0.710999999999999	6.51731302259151e-08
-0.71	6.50499942800309e-08
-0.709	6.4926094944795e-08
-0.708	6.48014257809137e-08
-0.707	6.46759803490937e-08
-0.706	6.45497526541305e-08
-0.705	6.44227347024184e-08
-0.704	6.42949209428423e-08
-0.703	6.41663042699747e-08
-0.702	6.40368775783884e-08
-0.701	6.39066353169682e-08
-0.7	6.37755688259745e-08
-0.699	6.36436712220245e-08
-0.698	6.35109369540032e-08
-0.697	6.33773569180818e-08
-0.696	6.32429253411004e-08
-0.695	6.31076346735426e-08
-0.694	6.29714764777134e-08
-0.693	6.28344443143192e-08
-0.692	6.26965301897542e-08
-0.691	6.25577263324573e-08
-0.69	6.24180254149564e-08
-0.689	6.22774198877352e-08
-0.688	6.21359006469646e-08
-0.687	6.19934612533513e-08
-0.686	6.18500921589771e-08
-0.685	6.17057867025039e-08
-0.684	6.15605348919246e-08
-0.683	6.14143302879455e-08
-0.681999999999999	6.12671637867379e-08
-0.681	6.1119026284473e-08
-0.68	6.09699095655003e-08
-0.679	6.08198056362141e-08
-0.678	6.06687047266519e-08
-0.677	6.05165983991185e-08
-0.676	6.03634784379636e-08
-0.675	6.02093339630017e-08
-0.673999999999999	6.00541578688052e-08
-0.673	5.98979394972332e-08
-0.672	5.97406701885461e-08
-0.671	5.95823401727813e-08
-0.67	5.94229401240653e-08
-0.669	5.9262460050391e-08
-0.668	5.91008908479296e-08
-0.667	5.89382216364953e-08
-0.665999999999999	5.87744435343041e-08
-0.665	5.86095458832148e-08
-0.664	5.84435184691756e-08
-0.663	5.82763513001794e-08
-0.662	5.8108033718085e-08
-0.661	5.79385552867961e-08
-0.66	5.77679046820379e-08
-0.659	5.75960723558921e-08
-0.657999999999999	5.74230469840842e-08
-0.657	5.72488170202945e-08
-0.656	5.70733715843375e-08
-0.655	5.68966997960274e-08
-0.654	5.67187896649557e-08
-0.653	5.65396307550259e-08
-0.652	5.63592110758293e-08
-0.651	5.61775179708235e-08
-0.649999999999999	5.5994539893689e-08
-0.649	5.58102655201509e-08
-0.648	5.56246821936668e-08
-0.647	5.54377777017834e-08
-0.646	5.52495393879582e-08
-0.645	5.50599550397379e-08
-0.644	5.48690115564909e-08
-0.643	5.46766962816747e-08
-0.641999999999999	5.44829963367022e-08
-0.641	5.4287898398897e-08
-0.64	5.40913895896722e-08
-0.639	5.38934556981729e-08
-0.638	5.36940838458122e-08
-0.637	5.34932595996906e-08
-0.636	5.32909700812212e-08
-0.635	5.30872001913707e-08
-0.633999999999999	5.28819357192845e-08
-0.633	5.26751626761524e-08
-0.632	5.24668666290751e-08
-0.631	5.22570322569749e-08
-0.63	5.20456451269524e-08
-0.629	5.183268991793e-08
-0.628	5.16181517529191e-08
-0.627	5.14020148667527e-08
-0.625999999999999	5.11842634942639e-08
-0.625	5.09648820923303e-08
-0.624	5.07438551178296e-08
-0.623	5.05211654733273e-08
-0.622	5.02967969495671e-08
-0.621	5.00707340034268e-08
-0.62	4.9842959315427e-08
-0.619	4.96134557881334e-08
-0.617999999999999	4.93822056579774e-08
-0.617	4.91491927157028e-08
-0.616	4.8914399419786e-08
-0.615	4.86778064523463e-08
-0.614	4.84393980482167e-08
-0.613	4.81991548895166e-08
-0.612	4.795705788041e-08
-0.611	4.77130897014177e-08
-0.609999999999999	4.74672312567037e-08
-0.609	4.72194630063427e-08
-0.608	4.69697656324541e-08
-0.607	4.67181200392019e-08
-0.606	4.64645060205271e-08
-0.605	4.6208904258549e-08
-0.604	4.59512934369855e-08
-0.603	4.5691654237956e-08
-0.601999999999999	4.54299653451784e-08
-0.601	4.51662061085045e-08
-0.6	4.49003549896076e-08
-0.599	4.46323902281165e-08
-0.598	4.43622907297936e-08
-0.597	4.40900338460892e-08
-0.596	4.38155973725429e-08
-0.595	4.35389593267388e-08
-0.593999999999999	4.32600961719487e-08
-0.593	4.29789857037122e-08
-0.592	4.2695603275078e-08
-0.591	4.24099255713628e-08
-0.59	4.21219288337937e-08
-0.589	4.18315890815535e-08
-0.588	4.15388814456463e-08
-0.587	4.12437801688981e-08
-0.585999999999999	4.0946261492536e-08
-0.585	4.06462985491629e-08
-0.584	4.03438666918277e-08
-0.583	4.0038939053133e-08
-0.582	3.97314885436373e-08
-0.581	3.94214896282108e-08
-0.58	3.9108914551278e-08
-0.579	3.8793735113174e-08
-0.577999999999999	3.84759244465016e-08
-0.577	3.81554539075069e-08
-0.576	3.78322948524357e-08
-0.575	3.75064181934448e-08
-0.574	3.7177794842691e-08
-0.573	3.68463952682418e-08
-0.572	3.65121888279418e-08
-0.571	3.61751457678139e-08
-0.57	3.58352341134349e-08
-0.569	3.54924236667387e-08
-0.568	3.51466826753466e-08
-0.567	3.47979782766572e-08
-0.566	3.44462789403366e-08
-0.565	3.40915509156048e-08
-0.564	3.37337615619049e-08
-0.563	3.33728764623231e-08
-0.562	3.30088616440349e-08
-0.561	3.26416826901266e-08
-0.56	3.22713040734612e-08
-0.559	3.18976904889468e-08
-0.558	3.15208052992233e-08
-0.556999999999999	3.11406127551095e-08
-0.556	3.07570755531117e-08
-0.555	3.03701557236025e-08
-0.554	2.9979815518999e-08
-0.553	2.95860165255846e-08
-0.552	2.9188720107598e-08
-0.551	2.87878858529211e-08
-0.55	2.83834740155697e-08
-0.548999999999999	2.79754439613811e-08
-0.548	2.75637548341479e-08
-0.547	2.71483642233505e-08
-0.546	2.67292308286926e-08
-0.545	2.63063104632977e-08
-0.544	2.58795604946016e-08
-0.543	2.54489369577726e-08
-0.542	2.50143945557113e-08
-0.540999999999999	2.45758886574521e-08
-0.54	2.41333728556725e-08
-0.539	2.36868009650948e-08
-0.538	2.3236125690218e-08
-0.537	2.27812995134968e-08
-0.536	2.23222731410289e-08
-0.535	2.18589981670902e-08
-0.534	2.13914250757341e-08
-0.532999999999999	2.09195025746567e-08
-0.532	2.04431791495097e-08
-0.531	1.99624039520785e-08
-0.53	1.94771234696134e-08
-0.529	1.8987285077543e-08
-0.528	1.84928334867607e-08
-0.527	1.79937142963382e-08
-0.526	1.74898724392136e-08
-0.524999999999999	1.69812506278788e-08
-0.524	1.64677917968703e-08
-0.523	1.59494373264124e-08
-0.522	1.54261294849078e-08
-0.521	1.48978072100903e-08
-0.52	1.43644103278717e-08
-0.519	1.38258777759859e-08
-0.518	1.32821469378541e-08
-0.516999999999999	1.27331540866749e-08
-0.516	1.21788354956465e-08
-0.515	1.16191249954767e-08
-0.514	1.10539577491409e-08
-0.513	1.04832664771237e-08
-0.512	9.90698278968694e-09
-0.511	9.32503763095838e-09
-0.51	8.7373612789321e-09
-0.508999999999999	8.14388245728992e-09
-0.508	7.54452855744603e-09
-0.507	6.93922719285922e-09
-0.506	6.32790397858685e-09
-0.505	5.71048319741863e-09
-0.504	5.08688891009967e-09
-0.503	4.45704273488445e-09
-0.502	3.82086606798282e-09
-0.500999999999999	3.17827986151542e-09
-0.5	2.52920195897843e-09
-0.499	1.87355020386804e-09
-0.498	1.21124088536817e-09
-0.497	5.42188960395151e-10
-0.496	-1.33690836179312e-10
-0.495	-8.1648732219719e-10
-0.494	-1.50628776118822e-09
-0.492999999999999	-2.20318363552963e-09
-0.492	-2.90726576146483e-09
-0.491	-3.61862717568329e-09
-0.49	-4.33736313532052e-09
-0.489	-5.06356800933361e-09
-0.488	-5.79734016348254e-09
-0.487	-6.5387777414827e-09
-0.486	-7.28798199567393e-09
-0.484999999999999	-8.04505417839607e-09
-0.484	-8.81009776243502e-09
-0.483	-9.58321777488891e-09
-0.482	-1.03645212412573e-08
-0.481	-1.1154116741352e-08
-0.48	-1.19521137431633e-08
-0.479	-1.27586248233058e-08
-0.478	-1.35737634465727e-08
-0.476999999999999	-1.43976448541139e-08
-0.476	-1.523038672957e-08
-0.475	-1.60721074227155e-08
-0.474	-1.6922929058083e-08
-0.473	-1.77829733161161e-08
-0.472	-1.8652366540195e-08
-0.471	-1.9531234407566e-08
-0.47	-2.04197070363676e-08
-0.468999999999999	-2.1317914766783e-08
-0.468	-2.22259910476197e-08
-0.467	-2.31440715481313e-08
-0.466	-2.40722930477943e-08
-0.465	-2.50107963228885e-08
-0.464	-2.59597230378716e-08
-0.463	-2.69192177437816e-08
-0.462	-2.78894272121022e-08
-0.460999999999999	-2.88705004347634e-08
-0.46	-2.98625892902749e-08
-0.459	-3.08658483216817e-08
-0.458	-3.18804334042966e-08
-0.457	-3.29065050763688e-08
-0.456	-3.39442245422816e-08
-0.455	-3.49937574473103e-08
-0.454	-3.60552703249084e-08
-0.452999999999999	-3.71289337053327e-08
-0.452	-3.82149210054195e-08
-0.451	-3.93134085285851e-08
-0.45	-4.04245750207366e-08
-0.449	-4.15486030025392e-08
-0.448	-4.26856776591933e-08
-0.447	-4.38359866183902e-08
-0.446	-4.49997228368915e-08
-0.445	-4.61770806037265e-08
-0.444	-4.73682575385936e-08
-0.443	-4.85734568123064e-08
-0.442	-4.97928822618121e-08
-0.441	-5.10267426090394e-08
-0.44	-5.22752514608982e-08
-0.439	-5.35386242006552e-08
-0.438	-5.48170799863357e-08
-0.437	-5.6110843305035e-08
-0.436	-5.74201415304287e-08
-0.435	-5.87452058109506e-08
-0.434	-6.00862726241047e-08
-0.433	-6.14435811119307e-08
-0.431999999999999	-6.28173761896278e-08
-0.431	-6.42079056589751e-08
-0.43	-6.56154226508221e-08
-0.429	-6.70401840707768e-08
-0.428	-6.84824523755623e-08
-0.427	-6.99424942407489e-08
-0.426	-7.14205805607548e-08
-0.425	-7.29169886692915e-08
-0.423999999999999	-7.44319992307396e-08
-0.423	-7.59658989046841e-08
-0.422	-7.75189792356912e-08
-0.421	-7.90915375414869e-08
-0.42	-8.06838760247786e-08
-0.419	-8.22963026614332e-08
-0.418	-8.39291309784329e-08
-0.417	-8.55826807200089e-08
-0.415999999999999	-8.7257276737418e-08
-0.415	-8.89532507653001e-08
-0.414	-9.06709398673655e-08
-0.413	-9.24106882127518e-08
-0.412	-9.41728455217117e-08
-0.411	-9.59577686199253e-08
-0.41	-9.77658207723664e-08
-0.409	-9.95973719053467e-08
-0.407999999999999	-1.01452800160828e-07
-0.407	-1.033324887878e-07
-0.406	-1.05236829917033e-07
-0.405	-1.07166222340638e-07
-0.404	-1.09121072400242e-07
-0.403	-1.11101794653123e-07
-0.402	-1.13108811872209e-07
-0.401	-1.1514255371381e-07
-0.399999999999999	-1.17203459160109e-07
-0.399	-1.19291975186897e-07
-0.398	-1.21408557207658e-07
-0.397	-1.23553670183796e-07
-0.396	-1.25727787514407e-07
-0.395	-1.27931392368552e-07
-0.394	-1.30164976575031e-07
-0.393	-1.32429041954651e-07
-0.391999999999999	-1.34724100098182e-07
-0.391	-1.37050673254535e-07
-0.39	-1.39409292998494e-07
-0.389	-1.41800502229117e-07
-0.388	-1.44224853615427e-07
-0.387	-1.46682912260943e-07
-0.386	-1.49175252817102e-07
-0.385	-1.51702463480063e-07
-0.383999999999999	-1.54265141993903e-07
-0.383	-1.56863899425375e-07
-0.382	-1.59499359053683e-07
-0.381	-1.62172156592533e-07
-0.38	-1.64882940190125e-07
-0.379	-1.67632371539383e-07
-0.378	-1.7042112632204e-07
-0.377	-1.73249892210237e-07
-0.375999999999999	-1.76119373307415e-07
-0.375	-1.79030286151516e-07
-0.374	-1.81983363045646e-07
-0.373	-1.84979350947856e-07
-0.372	-1.8801901235932e-07
-0.371	-1.91103125546377e-07
-0.37	-1.9423248476258e-07
-0.369	-1.97407901358915e-07
-0.367999999999999	-2.0063020267358e-07
-0.367	-2.03900233808341e-07
-0.366	-2.07218857850577e-07
-0.365	-2.10586955207148e-07
-0.364	-2.14005425380748e-07
-0.363	-2.17475186747862e-07
-0.362	-2.20997177224902e-07
-0.361	-2.24572354490249e-07
-0.359999999999999	-2.28201696428343e-07
-0.359	-2.31886202017861e-07
-0.358	-2.3562689088763e-07
-0.357	-2.3942480509298e-07
-0.356	-2.43281009559837e-07
-0.355	-2.47196591196541e-07
-0.354	-2.51172660448162e-07
-0.353	-2.55210352184676e-07
-0.351999999999999	-2.59310825034831e-07
-0.351	-2.63475264272728e-07
-0.35	-2.6770487937533e-07
-0.349	-2.72000907575176e-07
-0.348	-2.76364611195845e-07
-0.347	-2.80797282981027e-07
-0.346	-2.85300240987496e-07
-0.345	-2.89874835246451e-07
-0.343999999999999	-2.94522443988754e-07
-0.343	-2.99244475643334e-07
-0.342	-3.04042371057633e-07
-0.341	-3.08917601721248e-07
-0.34	-3.138716730966e-07
-0.339	-3.18906124174845e-07
-0.338	-3.24022527031786e-07
-0.337	-3.29222490602632e-07
-0.335999999999999	-3.34507659349725e-07
-0.335	-3.3987971481686e-07
-0.334	-3.453403767395e-07
-0.333	-3.50891403266829e-07
-0.332	-3.56534593182189e-07
-0.331	-3.6227178590309e-07
-0.33	-3.68104861703245e-07
-0.329	-3.74035745487333e-07
-0.327999999999999	-3.80066404792601e-07
-0.327	-3.86198854007702e-07
-0.326	-3.9243515170817e-07
-0.325	-3.98777406207529e-07
-0.324	-4.05227772004579e-07
-0.323	-4.1178845600065e-07
-0.322	-4.18461713946883e-07
-0.321	-4.25249856217391e-07
-0.32	-4.32155245144727e-07
-0.319	-4.39180299016684e-07
-0.318	-4.46327493186516e-07
-0.317	-4.53599359850898e-07
-0.316	-4.60998491602638e-07
-0.315	-4.68527541874764e-07
-0.314	-4.76189226938928e-07
-0.313	-4.83986326571539e-07
-0.312	-4.91921686940344e-07
-0.311	-4.99998221936693e-07
-0.31	-5.08218913619629e-07
-0.309	-5.16586816212694e-07
-0.308	-5.25105057436193e-07
-0.306999999999999	-5.3377683784106e-07
-0.306	-5.42605436137933e-07
-0.305	-5.51594209863282e-07
-0.304	-5.60746596711681e-07
-0.303	-5.70066117866475e-07
-0.302	-5.79556378443868e-07
-0.301	-5.89221072155865e-07
-0.3	-5.99063981532311e-07
-0.298999999999999	-6.09088981473604e-07
-0.298	-6.1930004102706e-07
-0.297	-6.29701224941215e-07
-0.296	-6.40296699438991e-07
-0.295	-6.51090730441339e-07
-0.294	-6.6208769000653e-07
-0.293	-6.73292056996289e-07
-0.292	-6.84708419740332e-07
-0.290999999999999	-6.96341480921348e-07
-0.29	-7.08196058907262e-07
-0.289	-7.20277090193733e-07
-0.288	-7.32589634955261e-07
-0.287	-7.45138877711327e-07
-0.286	-7.57930132877505e-07
-0.285	-7.70968845875686e-07
-0.284	-7.84260598907238e-07
-0.282999999999999	-7.97811113395497e-07
-0.282	-8.11626253094389e-07
-0.281	-8.25712028529324e-07
-0.28	-8.40074601882179e-07
-0.279	-8.54720289433786e-07
-0.278	-8.69655566670957e-07
-0.277	-8.84887071395113e-07
-0.276	-9.00421609939528e-07
-0.274999999999999	-9.16266159611823e-07
-0.274	-9.32427874245079e-07
-0.273	-9.48914088416686e-07
-0.272	-9.6573232410968e-07
-0.271	-9.82890292267058e-07
-0.27	-1.00039590100742e-06
-0.269	-1.01825725873361e-06
-0.268	-1.03648268190426e-06
-0.266999999999999	-1.05508069747628e-06
-0.266	-1.07406005045441e-06
-0.265	-1.0934297101084e-06
-0.264	-1.11319887419192e-06
-0.263	-1.13337697560389e-06
-0.262	-1.15397369038206e-06
-0.261	-1.17499894236595e-06
-0.26	-1.19646290808184e-06
-0.258999999999999	-1.21837602895525e-06
-0.258	-1.24074901197702e-06
-0.257	-1.26359284213784e-06
-0.256	-1.28691878509279e-06
-0.255	-1.31073839826357e-06
-0.254	-1.33506353616752e-06
-0.253	-1.35990636040972e-06
-0.252	-1.38527934590016e-06
-0.250999999999999	-1.41119528884737e-06
-0.25	-1.43766731786066e-06
-0.249	-1.46470890016737e-06
-0.248	-1.49233385071668e-06
-0.247	-1.52055634328185e-06
-0.246	-1.5493909166775e-06
-0.245	-1.57885248763812e-06
-0.244	-1.60895635725744e-06
-0.242999999999999	-1.63971822497722e-06
-0.242	-1.67115419569264e-06
-0.241	-1.70328079018844e-06
-0.24	-1.73611495868364e-06
-0.239	-1.76967408971329e-06
-0.238	-1.80397602123072e-06
-0.237	-1.83903905282001e-06
-0.236	-1.87488195790841e-06
-0.234999999999999	-1.91152399575678e-06
-0.234	-1.9489849221177e-06
-0.233	-1.98728500433454e-06
-0.232	-2.02644503199956e-06
-0.231	-2.0664863311648e-06
-0.23	-2.10743077877495e-06
-0.229	-2.14930081332554e-06
-0.228	-2.19211945307052e-06
-0.226999999999999	-2.23591030579229e-06
-0.226	-2.28069758634319e-06
-0.225	-2.32650613152252e-06
-0.224	-2.37336141362121e-06
-0.223	-2.42128955640908e-06
-0.222	-2.47031735089998e-06
-0.221	-2.52047227111696e-06
-0.22	-2.5717824920779e-06
-0.218999999999999	-2.62427690334022e-06
-0.218	-2.67798512787465e-06
-0.217	-2.73293753827453e-06
-0.216	-2.78916527429729e-06
-0.215	-2.8467002608501e-06
-0.214	-2.90557522508728e-06
-0.213	-2.96582371484e-06
-0.212	-3.02748011726806e-06
-0.210999999999999	-3.0905796770675e-06
-0.21	-3.15515851534443e-06
-0.209	-3.22125364715653e-06
-0.208	-3.28890300460571e-06
-0.207	-3.35814545038282e-06
-0.206	-3.42902080263663e-06
-0.205	-3.50156985118311e-06
-0.204	-3.57583437859965e-06
-0.202999999999999	-3.65185717954297e-06
-0.202	-3.72968208206537e-06
-0.201	-3.80935396360194e-06
-0.2	-3.89091877583958e-06
-0.199	-3.97442356181443e-06
-0.198	-4.05991647633996e-06
-0.197	-4.14744680443668e-06
-0.196	-4.23706498420273e-06
-0.194999999999999	-4.32882262257905e-06
-0.194	-4.42277251755385e-06
-0.193	-4.51896867459389e-06
-0.192	-4.61746632751669e-06
-0.191	-4.71832195447774e-06
-0.19	-4.82159329795451e-06
-0.189	-4.92733937984546e-06
-0.188	-5.03562052123208e-06
-0.187	-5.14649835348102e-06
-0.186	-5.26003583845025e-06
-0.185	-5.37629727981326e-06
-0.184	-5.49534833860221e-06
-0.183	-5.61725604319996e-06
-0.181999999999999	-5.74208880266269e-06
-0.181	-5.86991641515766e-06
-0.18	-6.00081007906539e-06
-0.179	-6.13484239742057e-06
-0.178	-6.27208738435137e-06
-0.177	-6.41262046974234e-06
-0.176	-6.5565184990124e-06
-0.175	-6.70385973489118e-06
-0.173999999999999	-6.85472385320018e-06
-0.173	-7.00919193818983e-06
-0.172	-7.16734647432382e-06
-0.171	-7.32927133650918e-06
-0.17	-7.49505177521925e-06
-0.169	-7.66477439828606e-06
-0.168	-7.83852715446898e-06
-0.167	-8.01639930214648e-06
-0.165999999999999	-8.1984813853353e-06
-0.165	-8.38486519860737e-06
-0.164	-8.57564374934228e-06
-0.163	-8.7709112133183e-06
-0.162	-8.97076288808307e-06
-0.161	-9.17529513588811e-06
-0.16	-9.38460532484697e-06
-0.159	-9.59879176098966e-06
-0.157999999999999	-9.81795361210125e-06
-0.157	-1.00421908273418e-05
-0.156	-1.02716040479844e-05
-0.155	-1.05062945039425e-05
-0.154	-1.0746363911851e-05
-0.153	-1.09919143538306e-05
-0.152	-1.12430481495895e-05
-0.151	-1.14998677196443e-05
-0.149999999999999	-1.17624754323309e-05
-0.149	-1.20309734417123e-05
-0.148	-1.23054635141617e-05
-0.147	-1.25860468354055e-05
-0.146	-1.28728238066866e-05
-0.145	-1.31658938262724e-05
-0.144	-1.34653550509789e-05
-0.143	-1.37713041443721e-05
-0.141999999999999	-1.40838360038753e-05
-0.141	-1.44030434665599e-05
-0.14	-1.47290169998371e-05
-0.139	-1.50618443655048e-05
-0.138	-1.54016102631438e-05
-0.137	-1.57483959482008e-05
-0.136	-1.61022788249809e-05
-0.135	-1.64633320109964e-05
-0.133999999999999	-1.68316238768895e-05
-0.133	-1.72072175508298e-05
-0.132	-1.75901703947101e-05
-0.131	-1.79805334465932e-05
-0.13	-1.83783508256319e-05
-0.129	-1.87836591021284e-05
-0.128	-1.91964866282923e-05
-0.127	-1.96168528270313e-05
-0.125999999999999	-2.00447674358895e-05
-0.125	-2.04802297099071e-05
-0.124	-2.09232275714122e-05
-0.123	-2.13737367129596e-05
-0.122	-2.18317196449824e-05
-0.121	-2.22971246888193e-05
-0.12	-2.27698849117886e-05
-0.119	-2.32499169989797e-05
-0.117999999999999	-2.3737120061762e-05
-0.117	-2.42313743785694e-05
-0.116	-2.4732540062411e-05
-0.115	-2.52404556582153e-05
-0.114	-2.57549366555754e-05
-0.113	-2.62757739240005e-05
-0.112	-2.68027320624586e-05
-0.111	-2.73355476532178e-05
-0.109999999999999	-2.78739274266471e-05
-0.109	-2.84175463236558e-05
-0.108	-2.89660454546592e-05
-0.107	-2.95190299519632e-05
-0.106	-3.0076066703133e-05
-0.105	-3.06366819702308e-05
-0.104	-3.12003588793797e-05
-0.103	-3.17665347857599e-05
-0.101999999999999	-3.23345984936108e-05
-0.101	-3.29038873387866e-05
-0.0999999999999996	-3.34736841209882e-05
-0.0990000000000002	-3.4043213878121e-05
-0.0979999999999999	-3.46116404967844e-05
-0.0969999999999995	-3.5178063150898e-05
-0.0960000000000001	-3.5741512565135e-05
-0.0949999999999998	-3.63009470885078e-05
-0.0939999999999994	-3.68552485707774e-05
-0.093	-3.7403218040577e-05
-0.0919999999999996	-3.79435711646003e-05
-0.0910000000000002	-3.84749334882972e-05
-0.0899999999999999	-3.89958354418685e-05
-0.0889999999999995	-3.95047071048982e-05
-0.0880000000000001	-3.99998727182993e-05
-0.0869999999999997	-4.04795449306938e-05
-0.0859999999999994	-4.09418187674593e-05
-0.085	-4.13846653182226e-05
-0.0839999999999996	-4.1805925115268e-05
-0.0830000000000002	-4.22033012050793e-05
-0.0819999999999999	-4.25743518897015e-05
-0.0809999999999995	-4.2916483130151e-05
-0.0800000000000001	-4.32269405878927e-05
-0.0789999999999997	-4.35028013021643e-05
-0.0779999999999994	-4.37409649749476e-05
-0.077	-4.39381448527065e-05
-0.0759999999999996	-4.40908581897936e-05
-0.0750000000000002	-4.41954162659908e-05
-0.0739999999999998	-4.42479139535212e-05
-0.0729999999999995	-4.42442187942316e-05
-0.0720000000000001	-4.4179959591828e-05
-0.0709999999999997	-4.40505144656544e-05
-0.0699999999999994	-4.38509983777813e-05
-0.069	-4.35762500787806e-05
-0.0679999999999996	-4.32208184686367e-05
-0.0670000000000002	-4.27789483352647e-05
-0.0659999999999998	-4.22445654493231e-05
-0.0649999999999995	-4.16112609826769e-05
-0.0640000000000001	-4.08722752209822e-05
-0.0629999999999997	-4.00204805439675e-05
-0.0620000000000003	-3.90483636312222e-05
-0.0609999999999999	-3.79480068661842e-05
-0.0599999999999996	-3.67110688985761e-05
-0.0590000000000002	-3.53287643262146e-05
-0.0579999999999998	-3.37918424586636e-05
-0.0569999999999995	-3.20905651143288e-05
-0.056	-3.02146834145756e-05
-0.0549999999999997	-2.81534135146977e-05
-0.0540000000000003	-2.58954112377641e-05
-0.0529999999999999	-2.34287455453952e-05
-0.0519999999999996	-2.07408707948442e-05
-0.0510000000000002	-1.78185977233181e-05
-0.0499999999999998	-1.4648063099143e-05
-0.0489999999999995	-1.12146979720507e-05
-0.048	-7.50319445219638e-06
-0.0469999999999997	-3.49747094929853e-06
-0.0460000000000003	8.19364206927631e-07
-0.0449999999999999	5.46505085297078e-06
-0.0439999999999996	1.04582168576339e-05
-0.0430000000000001	1.58184198695288e-05
-0.0419999999999998	2.15661910378806e-05
-0.0409999999999995	2.77230808074513e-05
-0.04	3.43117068946075e-05
-0.0389999999999997	4.13558045584406e-05
-0.0380000000000003	4.88802792837362e-05
-0.0369999999999999	5.69112619988044e-05
-0.0359999999999996	6.54761669698356e-05
-0.0350000000000001	7.46037524919085e-05
-0.0339999999999998	8.43241845420728e-05
-0.0329999999999995	9.46691035312863e-05
-0.032	0.000105671694329068
-0.0309999999999997	0.000117366759712523
-0.0300000000000002	0.00012979079743336
-0.0289999999999999	0.00014298208107455
-0.0279999999999996	0.000156980744888902
-0.0270000000000001	0.000171828872832291
-0.0259999999999998	0.000187570591980046
-0.0249999999999995	0.000204252170560082
-0.024	0.000221922120817508
-0.0229999999999997	0.000240631306950956
-0.0220000000000002	0.000260433058346887
-0.0209999999999999	0.000281383288381898
-0.0199999999999996	0.000303540619021048
-0.0190000000000001	0.000326966511493554
-0.0179999999999998	0.000351725403305414
-0.0169999999999995	0.000377884851856969
-0.016	0.000405515684945401
-0.0149999999999997	0.000434692158434391
-0.0140000000000002	0.000465492121364264
-0.0129999999999999	0.000497997188787958
-0.0119999999999996	0.000532292922619249
-0.0110000000000001	0.000568469020761464
-0.00999999999999979	0.000606619514798457
-0.00899999999999945	0.000646842976510298
-0.00800000000000001	0.000689242733478812
-0.00699999999999967	0.000733927094021647
-0.00600000000000023	0.000781009581696024
-0.00499999999999989	0.000830609179583774
-0.00399999999999956	0.000882850584552175
-0.00300000000000011	0.000937864471667771
-0.00199999999999978	0.000995787768904632
-0.000999999999999446	0.0010567639422534
0	0.00112094329132018
0.000999999999999446	0.00118848325543897
0.00199999999999978	0.00125954873029688
0.00300000000000011	0.00133431239500514
0.00399999999999956	0.00141295504950878
0.00499999999999989	0.00149566596214767
0.00600000000000023	0.00158264322713864
0.00699999999999967	0.00167409413164465
0.00800000000000001	0.00177023553205724
0.00899999999999945	0.00187129423898447
0.00999999999999979	0.00197750741040137
0.0110000000000001	0.00208912295226438
0.0119999999999996	0.00220639992583127
0.0129999999999999	0.00232960896079604
0.0140000000000002	0.00245903267322345
0.0149999999999997	0.00259496608717069
0.016	0.00273771705871506
0.0169999999999995	0.00288760670100796
0.0179999999999998	0.00304496980880264
0.0190000000000001	0.00321015528076485
0.0199999999999996	0.00338352653773599
0.0209999999999999	0.0035654619349248
0.0220000000000002	0.00375635516587502
0.0229999999999997	0.00395661565587768
0.024	0.00416666894230455
0.0249999999999995	0.00438695703921144
0.0259999999999998	0.00461793878333805
0.0270000000000001	0.00486009015848698
0.0279999999999996	0.00511390459508254
0.0289999999999999	0.0053798932415301
0.0300000000000002	0.00565858520382889
0.0309999999999997	0.00595052774972937
0.032	0.00625628647356402
0.0329999999999995	0.00657644541770419
0.0339999999999998	0.00691160714649164
0.0350000000000001	0.00726239276830465
0.0359999999999996	0.00762944190132786
0.0369999999999999	0.00801341257847343
0.0380000000000003	0.0084149810867844
0.0389999999999997	0.00883484173659332
0.04	0.00927370655562743
0.0409999999999995	0.00973230490320676
0.0419999999999998	0.0102113829996688
0.0430000000000001	0.010711703366149
0.0439999999999996	0.0112340441698633
0.0449999999999999	0.0117791984701037
0.0460000000000003	0.0123479733602465
0.0469999999999997	0.0129411890011639
0.048	0.0135596775415958
0.0489999999999995	0.01420428192123
0.0499999999999998	0.0148758545524186
0.0510000000000002	0.0155752558767577
0.0519999999999996	0.0163033527930383
0.0529999999999999	0.017061016953394
0.0540000000000003	0.0178491229248836
0.0549999999999997	0.018668546214154
0.056	0.0195201611532883
0.0569999999999995	0.0204048386454665
0.0579999999999998	0.0213234437696583
0.0590000000000002	0.0222768332440797
0.0599999999999996	0.0232658527489404
0.0609999999999999	0.0242913341095938
0.0620000000000003	0.0253540923419826
0.0629999999999997	0.0264549225631354
0.0640000000000001	0.0275945967702487
0.0649999999999995	0.0287738604927614
0.0659999999999998	0.0299934293229076
0.0670000000000002	0.0312539853310481
0.0679999999999996	0.0325561733732336
0.069	0.033900597299515
0.0699999999999994	0.0352878160725731
0.0709999999999997	0.0367183398074669
0.0720000000000001	0.0381926257444978
0.0729999999999995	0.0397110741683464
0.0739999999999998	0.0412740242879859
0.0750000000000002	0.0428817500931435
0.0759999999999996	0.0445344562043615
0.077	0.0462322737350729
0.0779999999999994	0.0479752561855049
0.0789999999999997	0.049763375389456
0.0800000000000001	0.0515965175364503
0.0809999999999995	0.0534744792931168
0.0819999999999999	0.0553969640488676
0.0830000000000002	0.0573635783123567
0.0839999999999996	0.0593738282864165
0.085	0.0614271166503213
0.0859999999999994	0.0635227395794018
0.0869999999999997	0.0656598840331211
0.0880000000000001	0.0678376253434423
0.0889999999999995	0.070054925136416
0.0899999999999999	0.072310629620322
0.0910000000000002	0.0746034682741679
0.0919999999999996	0.0769320529707989
0.093	0.0792948775686724
0.0939999999999994	0.0816903180060946
0.0949999999999998	0.0841166329313736
0.0960000000000001	0.0865719649011254
0.0969999999999995	0.0890543421778807
0.0979999999999999	0.0915616811564026
0.0990000000000002	0.0940917894458613
0.0999999999999996	0.0966423696324485
0.101	0.0992110237438522
0.101999999999999	0.101795258433133
0.103	0.104392490895348
0.104	0.107000055525328
0.105	0.10961521131933
0.106	0.11223515001724
0.107	0.11485700497519
0.108	0.11747786075093
0.109	0.120094763376436
0.109999999999999	0.12270473128378
0.111	0.125304766841177
0.112	0.12789186844697
0.113	0.130463043119756
0.114	0.133015319513009
0.115	0.135545761273006
0.116	0.138051480649375
0.117	0.140529652258314
0.117999999999999	0.142977526890046
0.119	0.145392445244367
0.12	0.147771851471067
0.121	0.150113306386791
0.122	0.152414500235503
0.123	0.154673264857276
0.124	0.156887585129676
0.125	0.159055609547237
0.125999999999999	0.16117565980805
0.127	0.163246239282606
0.128	0.165266040247822
0.129	0.167233949779946
0.13	0.1691490542127
0.131	0.171010642081939
0.132	0.172818205495072
0.133	0.174571439882192
0.133999999999999	0.176270242105957
0.135	0.177914706928554
0.136	0.179505121856163
0.137	0.181041960403435
0.138	0.182525873842826
0.139	0.183957681525023
0.14	0.185338359877058
0.141	0.186669030203688
0.141999999999999	0.187950945434376
0.143	0.189185475972788
0.144	0.190374094817558
0.145	0.191518362132039
0.146	0.192619909446479
0.147	0.193680423678718
0.148	0.194701631158865
0.149	0.195685281839502
0.149999999999999	0.19663313386618
0.151	0.19754693867331
0.152	0.198428426758195
0.153	0.199279294271703
0.154	0.200101190547694
0.155	0.200895706675636
0.156	0.201664365202242
0.157	0.202408611028624
0.157999999999999	0.203129803550025
0.159	0.203829210066091
0.16	0.204508000470976
0.161	0.205167243214971
0.162	0.205807902512902
0.163	0.206430836759528
0.164	0.207036798098864
0.165	0.207626433082668
0.165999999999999	0.208200284343661
0.167	0.208758793201057
0.168	0.209302303110034
0.169	0.209831063862457
0.17	0.210345236443716
0.171	0.210844898449589
0.172	0.211330049967647
0.173	0.211800619829515
0.173999999999999	0.212256472143456
0.175	0.21269741302064
0.176	0.213123197413408
0.177	0.213533535989286
0.178	0.213928101970491
0.179	0.214306537875067
0.18	0.214668462102286
0.181	0.215013475311616
0.181999999999999	0.215341166551193
0.183	0.215651119098205
0.184	0.215942915979898
0.185	0.21621614514998
0.186	0.21647040430085
0.187	0.216705305297477
0.188	0.216920478223688
0.189	0.217115575036138
0.19	0.217290272825391
0.191	0.217444276687219
0.192	0.217577322210459
0.193	0.217689177590687
0.194	0.217779645381369
0.194999999999999	0.217848563896281
0.196	0.217895808278678
0.197	0.217921291254118
0.198	0.217924963584915
0.199	0.217906814245001
0.2	0.217866870334537
0.201	0.217805196753905
0.202	0.217721895656859
0.202999999999999	0.217617105702482
0.204	0.217491001125425
0.205	0.217343790643486
0.206	0.217175716221115
0.207	0.21698705170682
0.208	0.216778101361821
0.209	0.216549198296483
0.21	0.216300702830351
0.210999999999999	0.216033000790718
0.212	0.2157465017638
0.213	0.215441637311773
0.214	0.215118859167962
0.215	0.214778637421634
0.216	0.214421458702986
0.217	0.21404782437798
0.218	0.213658248761927
0.218999999999999	0.213253257359818
0.22	0.212833385140631
0.221	0.212399174852087
0.222	0.211951175381569
0.223	0.211489940168209
0.224	0.211016025670496
0.225	0.210529989893102
0.226	0.210032390976034
0.226999999999999	0.209523785848647
0.228	0.209004728950533
0.229	0.208475771020788
0.23	0.207937457956726
0.231	0.207390329742668
0.232	0.206834919449034
0.233	0.206271752301628
0.234	0.205701344820671
0.234999999999999	0.205124204028829
0.236	0.204540826727217
0.237	0.20395169883815
0.238	0.203357294813128
0.239	0.202758077104451
0.24	0.202154495698594
0.241	0.201546987709399
0.242	0.200935977028998
0.242999999999999	0.200321874034272
0.244	0.199705075346567
0.245	0.199085963642358
0.246	0.198464907512436
0.247	0.197842261367228
0.248	0.197218365385809
0.249	0.196593545506134
0.25	0.195968113454065
0.250999999999999	0.195342366808781
0.252	0.194716589102123
0.253	0.194091049949537
0.254	0.193466005210289
0.255	0.192841697174636
0.256	0.192218354775763
0.257	0.191596193824302
0.258	0.190975417263312
0.258999999999999	0.190356215441724
0.26	0.189738766404254
0.261	0.189123236195895
0.262	0.188509779179195
0.263	0.187898538362574
0.264	0.187289645738007
0.265	0.18668322262652
0.266	0.186079380029998
0.266999999999999	0.185478218987869
0.268	0.184879830937342
0.269	0.184284298075952
0.27	0.183691693725194
0.271	0.18310208269418
0.272	0.182515521642273
0.273	0.181932059439735
0.274	0.181351737525513
0.274999999999999	0.18077459026137
0.276	0.180200645281551
0.277	0.179629923837381
0.278	0.17906244113612
0.279	0.178498206673525
0.28	0.177937224559648
0.281	0.177379493837382
0.282	0.176825008793388
0.282999999999999	0.176273759261071
0.284	0.175725730915272
0.285	0.17518090555847
0.286	0.174639261398258
0.287	0.174100773315944
0.288	0.173565413126147
0.289	0.173033149827285
0.29	0.172503949842915
0.290999999999999	0.171977777253883
0.292	0.171454594021292
0.293	0.170934360200317
0.294	0.170417034144911
0.295	0.169902572703501
0.296	0.169390931405729
0.297	0.168882064640404
0.298	0.168375925824757
0.298999999999999	0.16787246756516
0.3	0.167371641809477
0.301	0.166873399991222
0.302	0.166377693165682
0.303	0.165884472138243
0.304	0.165393687585078
0.305	0.164905290166435
0.306	0.164419230632727
0.306999999999999	0.163935459923652
0.308	0.163453929260539
0.309	0.162974590232202
0.31	0.162497394874461
0.311	0.162022295743601
0.312	0.161549245984004
0.313	0.161078199390141
0.314	0.160609110463184
0.315	0.16014193446247
0.316	0.159676627452001
0.317	0.159213146342234
0.318	0.158751448927373
0.319	0.158291493918361
0.32	0.157833240971793
0.321	0.15737665071496
0.322	0.156921684767208
0.323	0.156468305757824
0.324	0.156016477340632
0.325	0.155566164205483
0.326	0.155117332086828
0.327	0.154669947769539
0.327999999999999	0.154223979092156
0.329	0.153779394947715
0.33	0.153336165282328
0.331	0.152894261091652
0.332	0.152453654415413
0.333	0.152014318330112
0.334	0.151576226940047
0.335	0.1511393553668
0.335999999999999	0.150703679737301
0.337	0.150269177170578
0.338	0.149835825763339
0.339	0.149403604574464
0.34	0.148972493608523
0.341	0.148542473798428
0.342	0.1481135269873
0.343	0.147685635909644
0.343999999999999	0.147258784171922
0.345	0.146832956232599
0.346	0.146408137381743
0.347	0.145984313720244
0.348	0.145561472138723
0.349	0.145139600296194
0.35	0.14471868659855
0.351	0.144298720176897
0.351999999999999	0.143879690865832
0.353	0.143461589181679
0.354	0.143044406300742
0.355	0.142628134037619
0.356	0.14221276482362
0.357	0.141798291685302
0.358	0.141384708223189
0.359	0.140972008590689
0.359999999999999	0.140560187473224
0.361	0.14014924006763
0.362	0.139739162061828
0.363	0.139329949614784
0.364	0.138921599336805
0.365	0.138514108270153
0.366	0.138107473870017
0.367	0.137701693985846
0.367999999999999	0.137296766843066
0.369	0.136892691025167
0.37	0.136489465456204
0.371	0.136087089383687
0.372	0.135685562361882
0.373	0.135284884235534
0.374	0.134885055123999
0.375	0.134486075405793
0.375999999999999	0.13408794570358
0.377	0.133690666869559
0.378	0.133294239971288
0.379	0.132898666277936
0.38	0.132503947246927
0.381	0.132110084511034
0.382	0.131717079865865
0.383	0.131324935257768
0.383999999999999	0.130933652772135
0.385	0.130543234622124
0.386	0.130153683137751
0.387	0.129765000755402
0.388	0.129377190007706
0.389	0.128990253513797
0.39	0.128604193969949
0.391	0.128219014140577
0.391999999999999	0.127834716849585
0.393	0.127451304972081
0.394	0.127068781426426
0.395	0.12668714916662
0.396	0.12630641117502
0.397	0.125926570455372
0.398	0.12554763002617
0.399	0.125169592914301
0.399999999999999	0.124792462149006
0.401	0.124416240756112
0.402	0.124040931752571
0.403	0.123666538141244
0.404	0.12329306290597
0.405	0.12292050900689
0.406	0.12254887937602
0.407	0.12217817691306
0.407999999999999	0.121808404481455
0.409	0.121439564904669
0.41	0.121071660962686
0.411	0.120704695388725
0.412	0.120338670866155
0.413	0.119973590025621
0.414	0.119609455442348
0.415	0.119246269633643
0.415999999999999	0.118884035056567
0.417	0.118522754105785
0.418	0.118162429111577
0.419	0.117803062338012
0.42	0.117444655981276
0.421	0.117087212168145
0.422	0.116730732954597
0.423	0.116375220324573
0.423999999999999	0.116020676188846
0.425	0.11566710238404
0.426	0.115314500671745
0.427	0.114962872737768
0.428	0.114612220191478
0.429	0.114262544565262
0.43	0.113913847314079
0.431	0.113566129815114
0.431999999999999	0.113219393367517
0.433	0.112873639192224
0.434	0.112528868431883
0.435	0.112185082150829
0.436	0.111842281335151
0.437	0.11150046689283
0.438	0.111159639653936
0.439	0.110819800370886
0.44	0.110480949718787
0.441	0.110143088295794
0.442	0.109806216623562
0.443	0.109470335147724
0.444	0.109135444238424
0.445	0.108801544190895
0.446	0.108468635226076
0.447	0.108136717491278
0.448	0.107805791060865
0.449	0.107475855936999
0.45	0.107146912050391
0.451	0.106818959261092
0.452	0.10649199735932
0.452999999999999	0.106166026066292
0.454	0.105841045035099
0.455	0.10551705385159
0.456	0.105194052035283
0.457	0.104872039040288
0.458	0.104551014256252
0.459	0.104230977009313
0.46	0.103911926563067
0.460999999999999	0.103593862119555
0.462	0.103276782820249
0.463	0.102960687747055
0.464	0.102645575923318
0.465	0.102331446314832
0.466	0.102018297830869
0.467	0.10170612932519
0.468	0.101394939597077
0.468999999999999	0.101084727392361
0.47	0.100775491404443
0.471	0.10046723027533
0.472	0.100159942596663
0.473	0.0998536269107353
0.474	0.0995482817115221
0.475	0.0992439054457037
0.476	0.0989404965136744
0.476999999999999	0.0986380532705606
0.478	0.0983365740272304
0.479	0.0980360570512868
0.48	0.0977365005680717
0.481	0.0974379027616541
0.482	0.0971402617758077
0.483	0.0968435757149892
0.484	0.0965478426453061
0.484999999999999	0.0962530605954712
0.486	0.0959592275577537
0.487	0.0956663414889238
0.488	0.0953744003111781
0.489	0.0950834019130644
0.49	0.0947933441503959
0.491	0.0945042248471504
0.492	0.0942160417963591
0.492999999999999	0.093928792760996
0.494	0.0936424754748391
0.495	0.0933570876433372
0.496	0.0930726269444571
0.497	0.0927890910295144
0.498	0.0925064775240116
0.499	0.0922247840284434
0.5	0.0919440081191039
0.500999999999999	0.0916641473488808
0.502	0.0913851992480312
0.503	0.0911071613249557
0.504	0.0908300310669534
0.505	0.0905538059409681
0.506	0.090278483394322
0.507	0.0900040608554402
0.508	0.0897305357345601
0.508999999999999	0.0894579054244291
0.51	0.0891861673009986
0.511	0.0889153187240934
0.512	0.0886453570380792
0.513	0.0883762795725183
0.514	0.0881080836428079
0.515	0.0878407665508103
0.516	0.0875743255854773
0.516999999999999	0.0873087580234522
0.518	0.0870440611296699
0.519	0.0867802321579427
0.52	0.0865172683515336
0.521	0.0862551669437219
0.522	0.0859939251583568
0.523	0.0857335402103958
0.524	0.0854740093064423
0.524999999999999	0.0852153296452629
0.526	0.0849574984182997
0.527	0.0847005128101701
0.528	0.0844443699991624
0.529	0.0841890671577055
0.53	0.0839346014528495
0.531	0.083680970046724
0.532	0.0834281700969828
0.532999999999999	0.0831761987572546
0.534	0.0829250531775676
0.535	0.0826747305047757
0.536	0.0824252278829705
0.537	0.0821765424538841
0.538	0.0819286713572871
0.539	0.0816816117313701
0.54	0.0814353607131286
0.540999999999999	0.0811899154387228
0.542	0.0809452730438451
0.543	0.0807014306640679
0.544	0.0804583854351875
0.545	0.0802161344935635
0.546	0.0799746749764387
0.547	0.0797340040222672
0.548	0.0794941187710201
0.548999999999999	0.0792550163644914
0.55	0.0790166939465951
0.551	0.0787791486636538
0.552	0.0785423776646814
0.553	0.0783063781016549
0.554	0.0780711471297875
0.555	0.0778366819077823
0.556	0.0776029795980917
0.556999999999999	0.0773700373671633
0.558	0.0771378523856772
0.559	0.076906421828784
0.56	0.0766757428763327
0.561	0.0764458127130867
0.562	0.0762166285289467
0.563	0.0759881875191537
0.564	0.0757604868844948
0.565	0.0755335238315022
0.566	0.0753072955726419
0.567	0.0750817993265018
0.568	0.0748570323179725
0.569	0.074632991778421
0.57	0.074409674945862
0.571	0.0741870790651231
0.572	0.0739652013880021
0.573	0.0737440391734245
0.574	0.0735235896875923
0.575	0.0733038502041259
0.576	0.073084818004209
0.577	0.0728664903767222
0.577999999999999	0.0726488646183734
0.579	0.0724319380338225
0.58	0.0722157079358108
0.581	0.0720001716452696
0.582	0.0717853264914403
0.583	0.0715711698119823
0.584	0.0713576989530771
0.585	0.0711449112695322
0.585999999999999	0.0709328041248782
0.587	0.0707213748914626
0.588	0.0705106209505391
0.589	0.0703005396923588
0.59	0.0700911285162444
0.591	0.0698823848306813
0.592	0.0696743060533853
0.593	0.0694668896113781
0.593999999999999	0.0692601329410598
0.595	0.0690540334882703
0.596	0.0688485887083585
0.597	0.068643796066238
0.598	0.0684396530364464
0.599	0.0682361571032009
0.6	0.0680333057604474
0.601	0.0678310965119144
0.601999999999999	0.0676295268711513
0.603	0.0674285943615796
0.604	0.0672282965165292
0.605	0.0670286308792791
0.606	0.0668295950030924
0.607	0.0666311864512492
0.608	0.0664334027970797
0.609	0.0662362416239914
0.609999999999999	0.0660397005254953
0.611	0.0658437771052318
0.612	0.0656484689769936
0.613	0.0654537737647423
0.614	0.0652596891026289
0.615	0.0650662126350117
0.616	0.0648733420164671
0.617	0.0646810749118019
0.617999999999999	0.0644894089960677
0.619	0.0642983419545646
0.62	0.0641078714828516
0.621	0.0639179952867499
0.622	0.0637287110823448
0.623	0.0635400165959932
0.624	0.0633519095643167
0.625	0.0631643877342056
0.625999999999999	0.0629774488628132
0.627	0.0627910907175515
0.628	0.0626053110760889
0.629	0.0624201077263375
0.63	0.0622354784664494
0.631	0.0620514211048038
0.632	0.0618679334599985
0.633	0.0616850133608362
0.633999999999999	0.0615026586463081
0.635	0.0613208671655858
0.636	0.0611396367779995
0.637	0.0609589653530231
0.638	0.0607788507702582
0.639	0.0605992909194102
0.64	0.0604202837002719
0.641	0.0602418270227019
0.641999999999999	0.0600639188066019
0.643	0.0598865569818927
0.644	0.0597097394884925
0.645	0.0595334642762904
0.646	0.0593577293051202
0.647	0.059182532544737
0.648	0.0590078719747864
0.649	0.0588337455847778
0.649999999999999	0.058660151374057
0.651	0.0584870873517738
0.652	0.0583145515368533
0.653	0.058142541957968
0.654	0.0579710566534999
0.655	0.0578000936715131
0.656	0.057629651069719
0.657	0.057459726915444
0.657999999999999	0.0572903192855962
0.659	0.0571214262666286
0.66	0.0569530459545047
0.661	0.0567851764546652
0.662	0.0566178158819892
0.663	0.056450962360759
0.664	0.0562846140246247
0.665	0.0561187690165621
0.665999999999999	0.0559534254888416
0.667	0.0557885816029833
0.668	0.0556242355297245
0.669	0.055460385448975
0.67	0.0552970295497826
0.671	0.0551341660302911
0.672	0.0549717930977009
0.673	0.0548099089682292
0.673999999999999	0.054648511867069
0.675	0.054487600028347
0.676	0.0543271716950855
0.677	0.0541672251191598
0.678	0.0540077585612537
0.679	0.0538487702908252
0.68	0.0536902585860553
0.681	0.0535322217338123
0.681999999999999	0.0533746580296084
0.683	0.0532175657775547
0.684	0.0530609432903208
0.685	0.0529047888890926
0.686	0.0527491009035255
0.687	0.0525938776717063
0.688	0.0524391175401075
0.689	0.0522848188635421
0.69	0.0521309800051251
0.691	0.0519775993362259
0.692	0.0518246752364258
0.693	0.0516722060934742
0.694	0.0515201903032469
0.695	0.0513686262697006
0.696	0.0512175124048282
0.697	0.0510668471286166
0.698	0.0509166288690026
0.699	0.0507668560618302
0.7	0.0506175271508025
0.701	0.050468640587443
0.702	0.0503201948310492
0.703	0.0501721883486494
0.704	0.0500246196149572
0.705	0.0498774871123304
0.706	0.0497307893307255
0.707	0.0495845247676541
0.708	0.0494386919281395
0.709	0.0492932893246749
0.71	0.0491483154771748
0.710999999999999	0.0490037689129381
0.712	0.0488596481665979
0.713	0.0487159517800846
0.714	0.0485726783025786
0.715	0.0484298262904668
0.716	0.0482873943073021
0.717	0.0481453809237586
0.718	0.0480037847175896
0.718999999999999	0.0478626042735844
0.72	0.047721838183524
0.721	0.0475814850461416
0.722	0.0474415434670781
0.723	0.0473020120588399
0.724	0.0471628894407581
0.725	0.0470241742389432
0.726	0.0468858650862467
0.726999999999999	0.0467479606222181
0.728	0.0466104594930625
0.729	0.0464733603515972
0.73	0.0463366618572154
0.731	0.046200362675842
0.732	0.0460644614798897
0.733	0.0459289569482237
0.734	0.0457938477661166
0.734999999999999	0.0456591326252096
0.736	0.0455248102234704
0.737	0.0453908792651565
0.738	0.0452573384607708
0.739	0.0451241865270235
0.74	0.0449914221867926
0.741	0.0448590441690842
0.742	0.0447270512089917
0.742999999999999	0.0445954420476582
0.744	0.0444642154322366
0.745	0.0443333701158495
0.746	0.044202904857555
0.747	0.0440728184223005
0.748	0.0439431095808911
0.749	0.0438137771099498
0.75	0.043684819791876
0.750999999999999	0.0435562364148119
0.752	0.0434280257726027
0.753	0.0433001866647604
0.754	0.0431727178964252
0.755	0.0430456182783296
0.756	0.0429188866267602
0.757	0.0427925217635239
0.758	0.0426665225159057
0.758999999999999	0.0425408877166409
0.76	0.0424156162038702
0.761	0.0422907068211105
0.762	0.0421661584172153
0.763	0.0420419698463412
0.764	0.0419181399679132
0.765	0.0417946676465846
0.766	0.0416715517522106
0.766999999999999	0.0415487911598067
0.768	0.0414263847495167
0.769	0.0413043314065784
0.77	0.0411826300212899
0.771	0.0410612794889751
0.772	0.0409402787099498
0.773	0.0408196265894909
0.774	0.0406993220377978
0.774999999999999	0.040579363969965
0.776	0.0404597513059457
0.777	0.0403404829705214
0.778	0.0402215578932674
0.779	0.040102975008522
0.78	0.0399847332553542
0.781	0.0398668315775339
0.782	0.0397492689234933
0.782999999999999	0.0396320442463063
0.784	0.0395151565036467
0.785	0.0393986046577637
0.786	0.0392823876754522
0.787	0.0391665045280152
0.788	0.0390509541912389
0.789	0.0389357356453641
0.79	0.0388208478750505
0.790999999999999	0.0387062898693493
0.792	0.0385920606216774
0.793	0.0384781591297818
0.794	0.0383645843957163
0.795	0.0382513354258069
0.796	0.0381384112306282
0.797	0.0380258108249718
0.798	0.0379135332278175
0.798999999999999	0.0378015774623086
0.8	0.03768994255572
0.801	0.0375786275394323
0.802	0.0374676314489046
0.803	0.0373569533236462
0.804	0.0372465922071896
0.805	0.0371365471470644
0.806	0.0370268171947683
0.806999999999999	0.0369174014057436
0.808	0.0368082988393486
0.809	0.036699508558832
0.81	0.0365910296313063
0.811	0.0364828611277228
0.812	0.0363750021228468
0.813	0.0362674516952302
0.814	0.0361602089271855
0.815	0.0360532729047649
0.816	0.0359466427177315
0.817	0.035840317459535
0.818	0.0357342962272909
0.819	0.0356285781217491
0.82	0.0355231622472783
0.821	0.0354180477118349
0.822	0.0353132336269435
0.823	0.0352087191076693
0.824	0.035104503272601
0.825	0.0350005852438211
0.826	0.0348969641468853
0.827	0.0347936391108008
0.828	0.0346906092680017
0.829	0.034587873754329
0.83	0.0344854317090038
0.831	0.03438328227461
0.832	0.0342814245970691
0.833	0.0341798578256189
0.834	0.034078581112793
0.835	0.0339775936143991
0.835999999999999	0.033876894489496
0.837	0.0337764829003726
0.838	0.0336763580125301
0.839	0.0335765189946575
0.84	0.0334769650186124
0.841	0.0333776952593996
0.842	0.0332787088951543
0.843	0.0331800051071149
0.843999999999999	0.0330815830796105
0.845	0.0329834420000354
0.846	0.0328855810588342
0.847	0.0327879994494773
0.848	0.0326906963684457
0.849	0.0325936710152086
0.85	0.0324969225922058
0.851	0.0324004503048312
0.851999999999999	0.0323042533614077
0.853	0.0322083309731744
0.854	0.032112682354267
0.855	0.0320173067216967
0.856	0.0319222032953346
0.857	0.0318273712978931
0.858	0.0317328099549079
0.859	0.0316385184947201
0.859999999999999	0.0315444961484594
0.861	0.0314507421500254
0.862	0.0313572557360704
0.863	0.0312640361459846
0.864	0.0311710826218743
0.865	0.0310783944085524
0.866	0.0309859707535125
0.867	0.0308938109069197
0.867999999999999	0.0308019141215921
0.869	0.0307102796529817
0.87	0.0306189067591616
0.871	0.0305277947008098
0.872	0.0304369427411899
0.873	0.0303463501461394
0.874	0.0302560161840515
0.875	0.0301659401258609
0.875999999999999	0.030076121245028
0.877	0.0299865588175221
0.878	0.0298972521218097
0.879	0.0298082004388363
0.88	0.0297194030520118
0.881	0.0296308592471983
0.882	0.029542568312694
0.883	0.0294545295392172
0.883999999999999	0.0293667422198935
0.885	0.029279205650242
0.886	0.0291919191281589
0.887	0.0291048819539066
0.888	0.0290180934300985
0.889	0.0289315528616823
0.89	0.0288452595559305
0.891	0.0287592128224272
0.891999999999999	0.0286734119730485
0.893	0.0285878563219573
0.894	0.0285025451855847
0.895	0.0284174778826172
0.896	0.0283326537339859
0.897	0.028248072062854
0.898	0.0281637321946011
0.899	0.0280796334568114
0.899999999999999	0.0279957751792637
0.901	0.0279121566939158
0.902	0.0278287773348938
0.903	0.0277456364384805
0.904	0.0276627333431003
0.905	0.027580067389311
0.906	0.0274976379197902
0.907	0.0274154442793209
0.907999999999999	0.0273334858147853
0.909	0.0272517618751484
0.91	0.0271702718114484
0.911	0.0270890149767853
0.912	0.0270079907263092
0.913	0.0269271984172104
0.914	0.0268466374087044
0.915	0.0267663070620276
0.915999999999999	0.0266862067404179
0.917	0.0266063358091113
0.918	0.0265266936353283
0.919	0.0264472795882611
0.92	0.0263680930390664
0.921	0.026289133360855
0.922	0.0262103999286758
0.923	0.0261318921195133
0.923999999999999	0.0260536093122745
0.925	0.0259755508877744
0.926	0.0258977162287324
0.927	0.025820104719759
0.928	0.0257427157473455
0.929	0.025665548699858
0.93	0.0255886029675225
0.931	0.0255118779424182
0.931999999999999	0.0254353730184675
0.933	0.0253590875914282
0.934	0.0252830210588808
0.935	0.0252071728202226
0.936	0.0251315422766538
0.937	0.0250561288311753
0.938	0.0249809318885736
0.939	0.0249059508554152
0.94	0.0248311851400351
0.941	0.0247566341525305
0.942	0.0246822973047509
0.943	0.0246081740102899
0.944	0.0245342636844752
0.945	0.024460565744362
0.946	0.0243870796087244
0.947	0.0243138046980453
0.948	0.0242407404345086
0.949	0.024167886241993
0.95	0.0240952415460618
0.951	0.0240228057739551
0.952	0.0239505783545817
0.953	0.0238785587185131
0.954	0.0238067462979736
0.955	0.0237351405268313
0.956	0.0236637408405929
0.957	0.023592546676396
0.958	0.0235215574730003
0.959	0.0234507726707793
0.96	0.0233801917117149
0.960999999999999	0.0233098140393886
0.962	0.0232396390989744
0.963	0.0231696663372309
0.964	0.0230998952024972
0.965	0.02303032514468
0.966	0.0229609556152521
0.967	0.0228917860672411
0.968	0.0228228159552275
0.968999999999999	0.0227540447353305
0.97	0.0226854718652083
0.971	0.0226170968040464
0.972	0.0225489190125532
0.973	0.0224809379529542
0.974	0.02241315308898
0.975	0.0223455638858678
0.976	0.0222781698103485
0.976999999999999	0.0222109703306423
0.978	0.0221439649164523
0.979	0.0220771530389596
0.98	0.0220105341708132
0.981	0.0219441077861284
0.982	0.0218778733604763
0.983	0.0218118303708805
0.984	0.0217459782958098
0.984999999999999	0.0216803166151722
0.986	0.0216148448103102
0.987	0.0215495623639916
0.988	0.0214844687604074
0.989	0.0214195634851633
0.99	0.0213548460252757
0.991	0.0212903158691642
0.992	0.0212259725066466
0.992999999999999	0.0211618154289339
0.994	0.0210978441286231
0.995	0.0210340580996946
0.996	0.0209704568375026
0.997	0.0209070398387721
0.998	0.0208438066015941
0.999	0.0207807566254181
1	0.0207178894110474
1.001	0.0206552044606338
1.002	0.0205927012776752
1.003	0.0205303793670057
1.004	0.0204682382347912
1.005	0.0204062773885294
1.006	0.0203444963370369
1.007	0.0202828945904505
1.008	0.0202214716602183
1.009	0.0201602270590979
1.01	0.0200991603011476
1.011	0.0200382709017251
1.012	0.0199775583774806
1.013	0.0199170222463523
1.014	0.0198566620275624
1.015	0.0197964772416102
1.016	0.0197364674102709
1.017	0.0196766320565871
1.018	0.0196169707048677
1.019	0.0195574828806793
1.02	0.0194981681108466
1.021	0.0194390259234427
1.022	0.0193800558477881
1.023	0.0193212574144455
1.024	0.0192626301552141
1.025	0.0192041736031263
1.026	0.019145887292443
1.027	0.0190877707586514
1.028	0.0190298235384549
1.029	0.0189720451697757
1.03	0.0189144351917458
1.031	0.0188569931447069
1.032	0.0187997185701998
1.033	0.0187426110109672
1.034	0.0186856700109455
1.035	0.0186288951152616
1.036	0.0185722858702313
1.037	0.0185158418233491
1.038	0.0184595625232915
1.039	0.0184034475199089
1.04	0.0183474963642207
1.041	0.0182917086084169
1.042	0.0182360838058448
1.043	0.0181806215110174
1.044	0.0181253212795962
1.045	0.0180701826684011
1.046	0.0180152052353928
1.047	0.0179603885396817
1.048	0.0179057321415161
1.049	0.0178512356022797
1.05	0.0177968984844905
1.051	0.0177427203517966
1.052	0.0176887007689701
1.053	0.017634839301905
1.054	0.0175811355176152
1.055	0.0175275889842297
1.056	0.0174741992709864
1.057	0.0174209659482343
1.058	0.0173678885874251
1.059	0.0173149667611119
1.06	0.0172622000429459
1.061	0.0172095880076721
1.062	0.0171571302311255
1.063	0.0171048262902307
1.064	0.0170526757629945
1.065	0.0170006782285061
1.066	0.0169488332669316
1.067	0.0168971404595117
1.068	0.016845599388557
1.069	0.0167942096374474
1.07	0.0167429707906281
1.071	0.0166918824336042
1.072	0.0166409441529387
1.073	0.0165901555362531
1.074	0.0165395161722173
1.075	0.0164890256505528
1.076	0.0164386835620252
1.077	0.0163884894984441
1.078	0.0163384430526587
1.079	0.0162885438185563
1.08	0.0162387913910549
1.081	0.0161891853661071
1.082	0.0161397253406905
1.083	0.0160904109128093
1.084	0.0160412416814886
1.085	0.0159922172467741
1.086	0.0159433372097264
1.087	0.0158946011724206
1.088	0.0158460087379417
1.089	0.0157975595103825
1.09	0.0157492530948398
1.091	0.0157010890974143
1.092	0.0156530671252053
1.093	0.0156051867863072
1.094	0.0155574476898108
1.095	0.0155098494457953
1.096	0.0154623916653303
1.097	0.0154150739604688
1.098	0.0153678959442494
1.099	0.0153208572306895
1.1	0.0152739574347831
1.101	0.0152271961725012
1.102	0.0151805730607859
1.103	0.0151340877175499
1.104	0.0150877397616713
1.105	0.0150415288129944
1.106	0.0149954544923254
1.107	0.0149495164214279
1.108	0.0149037142230246
1.109	0.014858047520792
1.11	0.0148125159393584
1.111	0.0147671191043002
1.112	0.0147218566421419
1.113	0.0146767281803535
1.114	0.0146317333473434
1.115	0.0145868717724622
1.116	0.0145421430859969
1.117	0.0144975469191699
1.118	0.0144530829041325
1.119	0.0144087506739705
1.12	0.0143645498626928
1.121	0.014320480105237
1.122	0.0142765410374603
1.123	0.0142327322961422
1.124	0.0141890535189786
1.125	0.0141455043445831
1.126	0.01410208441248
1.127	0.0140587933631076
1.128	0.0140156308378092
1.129	0.0139725964788386
1.13	0.013929689929352
1.131	0.0138869108334059
1.132	0.0138442588359586
1.133	0.013801733582866
1.134	0.0137593347208766
1.135	0.0137170618976357
1.136	0.0136749147616757
1.137	0.0136328929624208
1.138	0.0135909961501794
1.139	0.0135492239761437
1.14	0.0135075760923904
1.141	0.0134660521518737
1.142	0.0134246518084278
1.143	0.0133833747167604
1.144	0.0133422205324534
1.145	0.0133011889119605
1.146	0.0132602795126053
1.147	0.0132194919925763
1.148	0.0131788260109289
1.149	0.0131382812275809
1.15	0.0130978573033116
1.151	0.0130575538997575
1.152	0.0130173706794143
1.153	0.0129773073056301
1.154	0.0129373634426075
1.155	0.0128975387553987
1.156	0.0128578329099054
1.157	0.0128182455728743
1.158	0.0127787764118992
1.159	0.0127394250954143
1.16	0.0127001912926956
1.161	0.0126610746738574
1.162	0.0126220749098507
1.163	0.0125831916724612
1.164	0.0125444246343074
1.165	0.0125057734688387
1.166	0.0124672378503337
1.167	0.0124288174538969
1.168	0.0123905119554593
1.169	0.0123523210317726
1.17	0.0123142443604127
1.171	0.0122762816197723
1.172	0.0122384324890614
1.173	0.0122006966483093
1.174	0.0121630737783534
1.175	0.0121255635608462
1.176	0.0120881656782488
1.177	0.0120508798138319
1.178	0.0120137056516691
1.179	0.0119766428766415
1.18	0.0119396911744309
1.181	0.0119028502315199
1.182	0.0118661197351901
1.183	0.0118294993735191
1.184	0.0117929888353814
1.185	0.0117565878104426
1.186	0.0117202959891607
1.187	0.0116841130627843
1.188	0.0116480387233477
1.189	0.0116120726636737
1.19	0.0115762145773668
1.191	0.0115404641588159
1.192	0.0115048211031894
1.193	0.0114692851064362
1.194	0.0114338558652816
1.195	0.0113985330772248
1.196	0.0113633164405402
1.197	0.0113282056542743
1.198	0.0112932004182431
1.199	0.0112583004330311
1.2	0.0112235053999901
1.201	0.0111888150212351
1.202	0.0111542289996471
1.203	0.0111197470388675
1.204	0.0110853688432959
1.205	0.011051094118093
1.206	0.0110169225691719
1.207	0.0109828539032049
1.208	0.0109488878276154
1.209	0.010915024050576
1.21	0.0108812622810124
1.211	0.0108476022285968
1.212	0.010814043603748
1.213	0.0107805861176291
1.214	0.010747229482146
1.215	0.0107139734099473
1.216	0.0106808176144186
1.217	0.0106477618096865
1.218	0.0106148057106128
1.219	0.010581949032793
1.22	0.0105491914925584
1.221	0.0105165328069678
1.222	0.0104839726938142
1.223	0.0104515108716154
1.224	0.010419147059618
1.225	0.0103868809777921
1.226	0.0103547123468331
1.227	0.0103226408881558
1.228	0.0102906663238973
1.229	0.0102587883769116
1.23	0.0102270067707702
1.231	0.0101953212297619
1.232	0.0101637314788863
1.233	0.0101322372438575
1.234	0.0101008382510988
1.235	0.010069534227743
1.236	0.0100383249016316
1.237	0.0100072100013109
1.238	0.00997618925603083
1.239	0.00994526239574567
1.24	0.0099144291511104
1.241	0.00988368925348038
1.242	0.0098530424349077
1.243	0.00982248842814126
1.244	0.00979202696662718
1.245	0.009761657784503
1.246	0.00973138061659862
1.247	0.00970119519843493
1.248	0.00967110126622206
1.249	0.0096410985568558
1.25	0.00961118680792072
1.251	0.00958136575768265
1.252	0.0095516351450935
1.253	0.00952199470978332
1.254	0.00949244419206519
1.255	0.00946298333292805
1.256	0.00943361187403857
1.257	0.00940432955773973
1.258	0.00937513612704688
1.259	0.0093460313256486
1.26	0.00931701489790493
1.261	0.00928808658884339
1.262	0.00925924614416118
1.263	0.00923049331022163
1.264	0.00920182783405332
1.265	0.00917324946334697
1.266	0.00914475794645586
1.267	0.00911635303239544
1.268	0.00908803447083928
1.269	0.00905980201211731
1.27	0.00903165540721762
1.271	0.00900359440778065
1.272	0.00897561876610364
1.273	0.00894772823513224
1.274	0.00891992256846486
1.275	0.00889220152034742
1.276	0.00886456484567466
1.277	0.00883701229998479
1.278	0.0088095436394644
1.279	0.00878215862094045
1.28	0.00875485700188339
1.281	0.00872763854040226
1.282	0.00870050299524694
1.283	0.00867345012580367
1.284	0.00864647969209464
1.285	0.00861959145477753
1.286	0.00859278517514239
1.287	0.008566060615113
1.288	0.00853941753724063
1.289	0.00851285570470806
1.29	0.00848637488132464
1.291	0.00845997483152638
1.292	0.0084336553203741
1.293	0.00840741611355167
1.294	0.00838125697736469
1.295	0.00835517767874139
1.296	0.00832917798522681
1.297	0.00830325766498641
1.298	0.0082774164867998
1.299	0.00825165422006213
1.3	0.00822597063478492
1.301	0.00820036550158898
1.302	0.00817483859170709
1.303	0.00814938967698264
1.304	0.00812401852986611
1.305	0.00809872492341501
1.306	0.00807350863129397
1.307	0.00804836942776976
1.308	0.00802330708771315
1.309	0.00799832138659617
1.31	0.0079734121004913
1.311	0.00794857900606871
1.312	0.00792382188059815
1.313	0.00789914050194307
1.314	0.00787453464856336
1.315	0.00785000409951131
1.316	0.00782554863443252
1.317	0.0078011680335619
1.318	0.00777686207772454
1.319	0.00775263054833353
1.32	0.00772847322738945
1.321	0.0077043898974769
1.322	0.00768038034176532
1.323	0.00765644434400636
1.324	0.00763258168853564
1.325	0.00760879216026478
1.326	0.00758507554468757
1.327	0.00756143162787293
1.328	0.00753786019646929
1.329	0.00751436103769665
1.33	0.00749093393934963
1.331	0.00746757868979619
1.332	0.00744429507797495
1.333	0.00742108289339294
1.334	0.00739794192612564
1.335	0.0073748719668183
1.336	0.00735187280667837
1.337	0.00732894423748043
1.338	0.00730608605156124
1.339	0.00728329804182026
1.34	0.00726058000171559
1.341	0.0072379317252671
1.342	0.00721535300705201
1.343	0.00719284364220352
1.344	0.00717040342641173
1.345	0.00714803215591919
1.346	0.00712572962752356
1.347	0.00710349563857271
1.348	0.0070813299869652
1.349	0.00705923247114892
1.35	0.00703720289011978
1.351	0.00701524104342166
1.352	0.00699334673114116
1.353	0.00697151975391064
1.354	0.0069497599129047
1.355	0.00692806700984194
1.356	0.00690644084697745
1.357	0.00688488122710762
1.358	0.006863387953568
1.359	0.00684196083022792
1.36	0.00682059966149406
1.361	0.0067993042523069
1.362	0.00677807440813938
1.363	0.00675690993499733
1.364	0.00673581063941509
1.365	0.00671477632845763
1.366	0.00669380680971798
1.367	0.00667290189131586
1.368	0.00665206138189456
1.369	0.00663128509062583
1.37	0.00661057282719968
1.371	0.00658992440183193
1.372	0.00656933962525663
1.373	0.00654881830872878
1.374	0.00652836026402071
1.375	0.00650796530342213
1.376	0.00648763323973789
1.377	0.00646736388628755
1.378	0.00644715705690624
1.379	0.00642701256593847
1.38	0.00640693022824079
1.381	0.00638690985917956
1.382	0.00636695127462961
1.383	0.00634705429097293
1.384	0.00632721872509778
1.385	0.00630744439439956
1.386	0.00628773111677328
1.387	0.00626807871061974
1.388	0.00624848699483982
1.389	0.00622895578883575
1.39	0.0062094849125085
1.391	0.0061900741862555
1.392	0.00617072343097158
1.393	0.00615143246804939
1.394	0.00613220111937229
1.395	0.00611302920731971
1.396	0.00609391655476088
1.397	0.00607486298505711
1.398	0.00605586832205995
1.399	0.00603693239010816
1.4	0.00601805501402808
1.401	0.00599923601913366
1.402	0.00598047523122114
1.403	0.00596177247657304
1.404	0.00594312758195414
1.405	0.00592454037460932
1.406	0.00590601068226526
1.407	0.00588753833312827
1.408	0.00586912315588206
1.409	0.0058507649796864
1.41	0.005832463634178
1.411	0.00581421894946876
1.412	0.0057960307561431
1.413	0.00577789888525704
1.414	0.00575982316833956
1.415	0.00574180343738995
1.416	0.00572383952487465
1.417	0.00570593126372865
1.418	0.00568807848735498
1.419	0.00567028102962075
1.42	0.00565253872485805
1.421	0.00563485140786257
1.422	0.00561721891389144
1.423	0.00559964107866406
1.424	0.00558211773835993
1.425	0.00556464872961415
1.426	0.00554723388952505
1.427	0.00552987305564256
1.428	0.00551256606597539
1.429	0.00549531275898607
1.43	0.00547811297358924
1.431	0.00546096654915296
1.432	0.00544387332549556
1.433	0.00542683314288617
1.434	0.0054098458420424
1.435	0.00539291126412911
1.436	0.00537602925076008
1.437	0.00535919964399145
1.438	0.00534242228632742
1.439	0.00532569702071317
1.44	0.00530902369053621
1.441	0.00529240213962812
1.442	0.00527583221225658
1.443	0.00525931375313204
1.444	0.0052428466074006
1.445	0.00522643062064665
1.446	0.00521006563888982
1.447	0.00519375150858536
1.448	0.00517748807662022
1.449	0.00516127519031739
1.45	0.00514511269742846
1.451	0.00512900044613751
1.452	0.00511293828505588
1.453	0.00509692606322565
1.454	0.00508096363011523
1.455	0.00506505083561937
1.456	0.00504918753005823
1.457	0.00503337356417566
1.458	0.00501760878913871
1.459	0.00500189305653809
1.46	0.00498622621838329
1.461	0.00497060812710526
1.462	0.00495503863555236
1.463	0.00493951759699307
1.464	0.00492404486511111
1.465	0.00490862029400585
1.466	0.00489324373819278
1.467	0.00487791505259993
1.468	0.00486263409256926
1.469	0.00484740071385215
1.47	0.00483221477261342
1.471	0.00481707612542515
1.472	0.00480198462926973
1.473	0.00478694014153591
1.474	0.00477194252001967
1.475	0.00475699162292198
1.476	0.00474208730884884
1.477	0.00472722943680948
1.478	0.0047124178662159
1.479	0.00469765245688158
1.48	0.00468293306901879
1.481	0.00466825956324124
1.482	0.00465363180056011
1.483	0.00463904964238493
1.484	0.00462451295052091
1.485	0.00461002158716806
1.486	0.00459557541492162
1.487	0.00458117429676985
1.488	0.00456681809609449
1.489	0.00455250667666718
1.49	0.00453823990265079
1.491	0.00452401763859722
1.492	0.00450983974944696
1.493	0.00449570610052863
1.494	0.00448161655755674
1.495	0.00446757098662953
1.496	0.00445356925423424
1.497	0.00443961122723646
1.498	0.00442569677288818
1.499	0.00441182575882104
1.5	0.00439799805304775
1.501	0.00438421352395979
1.502	0.00437047204032881
1.503	0.00435677347130436
1.504	0.00434311768640949
1.505	0.00432950455554781
1.506	0.00431593394899243
1.507	0.00430240573739571
1.508	0.00428891979177815
1.509	0.00427547598353462
1.51	0.00426207418443081
1.511	0.00424871426660189
1.512	0.00423539610255297
1.513	0.00422211956515506
1.514	0.00420888452764734
1.515	0.00419569086363891
1.516	0.00418253844709726
1.517	0.00416942715235846
1.518	0.00415635685412274
1.519	0.00414332742744961
1.52	0.00413033874776181
1.521	0.00411739069084271
1.522	0.00410448313283496
1.523	0.00409161595024043
1.524	0.00407878901991721
1.525	0.00406600221908215
1.526	0.00405325542530655
1.527	0.00404054851651736
1.528	0.00402788137099597
1.529	0.00401525386737545
1.53	0.00400266588464238
1.531	0.00399011730213417
1.532	0.00397760799953906
1.533	0.00396513785689345
1.534	0.0039527067545837
1.535	0.00394031457334298
1.536	0.00392796119425176
1.537	0.00391564649873599
1.538	0.00390337036856625
1.539	0.00389113268585772
1.54	0.00387893333306844
1.541	0.00386677219299747
1.542	0.00385464914878764
1.543	0.00384256408392103
1.544	0.00383051688221903
1.545	0.00381850742784051
1.546	0.0038065356052841
1.547	0.00379460129938458
1.548	0.00378270439531203
1.549	0.0037708447785727
1.55	0.00375902233500636
1.551	0.00374723695078583
1.552	0.00373548851241701
1.553	0.00372377690673709
1.554	0.00371210202091365
1.555	0.00370046374244426
1.556	0.00368886195915685
1.557	0.00367729655920446
1.558	0.00366576743106917
1.559	0.00365427446355993
1.56	0.00364281754580897
1.561	0.00363139656727585
1.562	0.00362001141774293
1.563	0.00360866198731324
1.564	0.00359734816641533
1.565	0.00358606984579568
1.566	0.00357482691652411
1.567	0.00356361926998705
1.568	0.00355244679789157
1.569	0.00354130939226227
1.57	0.0035302069454386
1.571	0.00351913935008019
1.572	0.00350810649915623
1.573	0.00349710828595562
1.574	0.0034861446040777
1.575	0.00347521534743578
1.576	0.00346432041025446
1.577	0.00345345968707012
1.578	0.0034426330727273
1.579	0.00343184046238232
1.58	0.00342108175149924
1.581	0.00341035683584989
1.582	0.00339966561151162
1.583	0.00338900797486952
1.584	0.00337838382261468
1.585	0.0033677930517384
1.586	0.00335723555954104
1.587	0.00334671124362185
1.588	0.00333622000188338
1.589	0.00332576173252974
1.59	0.00331533633406478
1.591	0.00330494370529255
1.592	0.00329458374531377
1.593	0.00328425635352936
1.594	0.00327396142963687
1.595	0.00326369887363009
1.596	0.00325346858579723
1.597	0.00324327046672224
1.598	0.00323310441728264
1.599	0.00322297033865038
1.6	0.00321286813228694
1.601	0.0032027976999478
1.602	0.00319275894367843
1.603	0.00318275176581295
1.604	0.00317277606897681
1.605	0.00316283175608278
1.606	0.00315291873033052
1.607	0.0031430368952079
1.608	0.00313318615448788
1.609	0.00312336641222855
1.61	0.00311357757277397
1.611	0.0031038195407489
1.612	0.00309409222106405
1.613	0.00308439551891082
1.614	0.00307472933976216
1.615	0.00306509358937213
1.616	0.00305548817377321
1.617	0.00304591299927859
1.618	0.00303636797247986
1.619	0.00302685300024441
1.62	0.00301736798971763
1.621	0.00300791284832069
1.622	0.00299848748375053
1.623	0.00298909180397766
1.624	0.00297972571724747
1.625	0.0029703891320767
1.626	0.00296108195725697
1.627	0.00295180410184859
1.628	0.00294255547518452
1.629	0.00293333598686729
1.63	0.00292414554676723
1.631	0.00291498406502644
1.632	0.00290585145205302
1.633	0.00289674761852021
1.634	0.00288767247537081
1.635	0.00287862593381227
1.636	0.00286960790531499
1.637	0.00286061830161577
1.638	0.00285165703471435
1.639	0.00284272401687335
1.64	0.00283381916061565
1.641	0.00282494237872655
1.642	0.0028160935842525
1.643	0.0028072726904993
1.644	0.00279847961103119
1.645	0.00278971425967089
1.646	0.00278097655049958
1.647	0.00277226639785466
1.648	0.00276358371632934
1.649	0.00275492842077352
1.65	0.0027463004262902
1.651	0.00273769964823956
1.652	0.0027291260022313
1.653	0.00272057940413006
1.654	0.00271205977005184
1.655	0.00270356701636398
1.656	0.00269510105968429
1.657	0.00268666181688104
1.658	0.00267824920507076
1.659	0.0026698631416191
1.66	0.00266150354413908
1.661	0.00265317033049106
1.662	0.00264486341878101
1.663	0.00263658272736267
1.664	0.00262832817483272
1.665	0.00262009968003341
1.666	0.00261189716204902
1.667	0.00260372054020852
1.668	0.00259556973408293
1.669	0.00258744466348393
1.67	0.0025793452484657
1.671	0.0025712714093209
1.672	0.0025632230665833
1.673	0.00255520014102428
1.674	0.00254720255365415
1.675	0.00253923022572033
1.676	0.0025312830787092
1.677	0.00252336103433981
1.678	0.00251546401457015
1.679	0.00250759194159089
1.68	0.00249974473782766
1.681	0.00249192232594098
1.682	0.00248412462882142
1.683	0.00247635156959536
1.684	0.00246860307161745
1.685	0.00246087905847636
1.686	0.00245317945398771
1.687	0.00244550418220069
1.688	0.00243785316739009
1.689	0.00243022633406209
1.69	0.00242262360694712
1.691	0.00241504491100564
1.692	0.00240749017142328
1.693	0.0023999593136117
1.694	0.00239245226320861
1.695	0.00238496894607509
1.696	0.00237750928829517
1.697	0.00237007321617844
1.698	0.00236266065625657
1.699	0.00235527153528237
1.7	0.00234790578023025
1.701	0.00234056331829491
1.702	0.0023332440768935
1.703	0.00232594798365993
1.704	0.00231867496644789
1.705	0.00231142495332914
1.706	0.00230419787259439
1.707	0.0022969936527506
1.708	0.00228981222251878
1.709	0.00228265351084023
1.71	0.00227551744686716
1.711	0.00226840395996897
1.712	0.00226131297972909
1.713	0.00225424443594147
1.714	0.00224719825861586
1.715	0.00224017437797253
1.716	0.0022331727244449
1.717	0.00222619322867468
1.718	0.0022192358215154
1.719	0.0022123004340302
1.72	0.00220538699749229
1.721	0.00219849544338091
1.722	0.00219162570338627
1.723	0.00218477770940284
1.724	0.00217795139353383
1.725	0.00217114668808893
1.726	0.0021643635255808
1.727	0.00215760183873037
1.728	0.00215086156046018
1.729	0.00214414262389795
1.73	0.00213744496237478
1.731	0.00213076850942295
1.732	0.00212411319877903
1.733	0.00211747896437808
1.734	0.00211086574035946
1.735	0.00210427346105968
1.736	0.00209770206101734
1.737	0.00209115147496775
1.738	0.00208462163784784
1.739	0.00207811248479084
1.74	0.0020716239511267
1.741	0.0020651559723821
1.742	0.00205870848428313
1.743	0.00205228142274816
1.744	0.00204587472389228
1.745	0.00203948832402423
1.746	0.00203312215964857
1.747	0.00202677616746172
1.748	0.00202045028435327
1.749	0.00201414444740555
1.75	0.00200785859389319
1.751	0.00200159266128042
1.752	0.00199534658722378
1.753	0.00198912030957077
1.754	0.00198291376635407
1.755	0.00197672689580086
1.756	0.00197055963632398
1.757	0.00196441192652408
1.758	0.00195828370519102
1.759	0.0019521749112994
1.76	0.00194608548401121
1.761	0.00194001536267496
1.762	0.0019339644868217
1.763	0.00192793279617121
1.764	0.00192192023062443
1.765	0.00191592673026753
1.766	0.00190995223536783
1.767	0.00190399668637786
1.768	0.00189806002392956
1.769	0.00189214218883915
1.77	0.00188624312210139
1.771	0.00188036276489267
1.772	0.00187450105856968
1.773	0.00186865794466762
1.774	0.00186283336490112
1.775	0.00185702726116332
1.776	0.00185123957552458
1.777	0.00184547025023329
1.778	0.0018397192277142
1.779	0.00183398645056876
1.78	0.00182827186157342
1.781	0.00182257540368136
1.782	0.00181689702001941
1.783	0.00181123665388849
1.784	0.00180559424876447
1.785	0.00179996974829466
1.786	0.00179436309630088
1.787	0.00178877423677593
1.788	0.0017832031138858
1.789	0.00177764967196614
1.79	0.001772113855524
1.791	0.00176659560923698
1.792	0.0017610948779514
1.793	0.00175561160668369
1.794	0.00175014574061905
1.795	0.00174469722511095
1.796	0.00173926600567986
1.797	0.00173385202801413
1.798	0.00172845523796861
1.799	0.00172307558156559
1.8	0.00171771300498991
1.801	0.00171236745459602
1.802	0.00170703887690049
1.803	0.00170172721858375
1.804	0.0016964324264932
1.805	0.00169115444763612
1.806	0.001685893229185
1.807	0.00168064871847351
1.808	0.00167542086299743
1.809	0.00167020961041464
1.81	0.00166501490854376
1.811	0.00165983670536329
1.812	0.0016546749490125
1.813	0.00164952958778963
1.814	0.0016444005701528
1.815	0.00163928784471823
1.816	0.00163419136026066
1.817	0.00162911106571206
1.818	0.00162404691016116
1.819	0.00161899884285566
1.82	0.00161396681319737
1.821	0.00160895077074397
1.822	0.00160395066520946
1.823	0.00159896644646329
1.824	0.00159399806452809
1.825	0.00158904546958016
1.826	0.00158410861195213
1.827	0.00157918744212671
1.828	0.00157428191074027
1.829	0.00156939196858108
1.83	0.0015645175665906
1.831	0.00155965865586083
1.832	0.00155481518763256
1.833	0.00154998711330068
1.834	0.0015451743844066
1.835	0.00154037695264408
1.836	0.00153559476985476
1.837	0.00153082778802727
1.838	0.00152607595930165
1.839	0.00152133923596232
1.84	0.00151661757044463
1.841	0.00151191091532832
1.842	0.00150721922333963
1.843	0.00150254244735137
1.844	0.00149788054038291
1.845	0.00149323345559704
1.846	0.00148860114630223
1.847	0.00148398356595081
1.848	0.00147938066813902
1.849	0.00147479240660786
1.85	0.00147021873523823
1.851	0.00146565960805667
1.852	0.00146111497923096
1.853	0.00145658480307009
1.854	0.00145206903402384
1.855	0.00144756762668496
1.856	0.00144308053578523
1.857	0.00143860771619586
1.858	0.00143414912292927
1.859	0.00142970471113557
1.86	0.00142527443610474
1.861	0.00142085825326577
1.862	0.00141645611818264
1.863	0.00141206798656102
1.864	0.00140769381424066
1.865	0.00140333355719902
1.866	0.00139898717154985
1.867	0.00139465461354282
1.868	0.00139033583956394
1.869	0.00138603080613331
1.87	0.0013817394699065
1.871	0.0013774617876714
1.872	0.00137319771635314
1.873	0.00136894721300695
1.874	0.00136471023482443
1.875	0.00136048673912681
1.876	0.00135627668337035
1.877	0.00135208002514142
1.878	0.00134789672215874
1.879	0.00134372673227112
1.88	0.00133957001346063
1.881	0.00133542652383589
1.882	0.00133129622163919
1.883	0.00132717906524027
1.884	0.00132307501313766
1.885	0.00131898402396091
1.886	0.00131490605646567
1.887	0.00131084106953727
1.888	0.00130678902218762
1.889	0.00130274987355694
1.89	0.00129872358291117
1.891	0.00129471010964233
1.892	0.00129070941327081
1.893	0.00128672145344133
1.894	0.00128274618992297
1.895	0.00127878358261224
1.896	0.0012748335915278
1.897	0.00127089617681397
1.898	0.00126697129873943
1.899	0.00126305891769407
1.9	0.00125915899419304
1.901	0.00125527148887405
1.902	0.0012513963624956
1.903	0.00124753357594054
1.904	0.00124368309021028
1.905	0.00123984486643103
1.906	0.00123601886584757
1.907	0.00123220504982591
1.908	0.00122840337985197
1.909	0.00122461381753247
1.91	0.00122083632459224
1.911	0.00121707086287604
1.912	0.00121331739434716
1.913	0.0012095758810875
1.914	0.00120584628529485
1.915	0.00120212856928958
1.916	0.00119842269550485
1.917	0.00119472862649239
1.918	0.00119104632492073
1.919	0.00118737575357342
1.92	0.00118371687535257
1.921	0.00118006965327222
1.922	0.00117643405046541
1.923	0.00117281003017711
1.924	0.00116919755576905
1.925	0.00116559659071491
1.926	0.00116200709860248
1.927	0.0011584290431359
1.928	0.00115486238812901
1.929	0.00115130709750977
1.93	0.00114776313531983
1.931	0.00114423046571055
1.932	0.00114070905294605
1.933	0.00113719886140329
1.934	0.00113369985556755
1.935	0.00113021200003827
1.936	0.00112673525952189
1.937	0.00112326959883768
1.938	0.00111981498291325
1.939	0.001116371376785
1.94	0.00111293874560081
1.941	0.00110951705461515
1.942	0.00110610626919172
1.943	0.00110270635480214
1.944	0.0010993172770255
1.945	0.00109593900154925
1.946	0.0010925714941683
1.947	0.00108921472078194
1.948	0.00108586864739868
1.949	0.00108253324013141
1.95	0.00107920846520004
1.951	0.00107589428892885
1.952	0.00107259067774779
1.953	0.00106929759819208
1.954	0.00106601501690173
1.955	0.00106274290061981
1.956	0.00105948121619326
1.957	0.0010562299305743
1.958	0.00105298901081774
1.959	0.00104975842408006
1.96	0.00104653813762123
1.961	0.0010433281188047
1.962	0.0010401283350947
1.963	0.00103693875405719
1.964	0.00103375934335981
1.965	0.00103059007077144
1.966	0.00102743090416224
1.967	0.00102428181150005
1.968	0.00102114276085885
1.969	0.001018013720405
1.97	0.00101489465841009
1.971	0.00101178554324388
1.972	0.00100868634337115
1.973	0.00100559702736192
1.974	0.00100251756387948
1.975	0.000999447921687491
1.976	0.000996388069645526
1.977	0.000993337976713971
1.978	0.000990297611946023
1.979	0.000987266944496135
1.98	0.000984245943611128
1.981	0.00098123457863819
1.982	0.000978232819015989
1.983	0.000975240634284003
1.984	0.000972257994073189
1.985	0.000969284868111764
1.986	0.000966321226221201
1.987	0.000963367038318008
1.988	0.000960422274414174
1.989	0.000957486904614058
1.99	0.000954560899116608
1.991	0.000951644228213588
1.992	0.000948736862290911
1.993	0.00094583877182508
1.994	0.000942949927387193
1.995	0.00094007029964116
1.996	0.00093719985933971
1.997	0.000934338577331051
1.998	0.000931486424552208
1.999	0.000928643372032134
2	0.000925809390890375



